Convergence analysis of BDDC preconditioners for composite DG discretizations of the cardiac cell-by-cell model

A Balancing Domain Decomposition by Constraints (BDDC) preconditioner is constructed and analyzed for the solution of composite Discontinuous Galerkin discretizations of reaction-diffusion systems of ordinary and partial differential equations arising in cardiac cell-by-cell models. Unlike classical Bidomain and Monodomain cardiac models, which rely on homogenized descriptions of cardiac tissue at the macroscopic level, the cell-by-cell models enable the representation of individual cardiac cells, cell aggregates, damaged tissues, and nonuniform distributions of ion channels on the cell membrane. The resulting discrete cell-by-cell models exhibit discontinuous global solutions across the cell boundaries. Therefore, the proposed BDDC preconditioner employs appropriate dual and primal spaces with additional constraints to transfer information between cells (subdomains) without affecting the overall discontinuity of the global solution. A scalable convergence rate bound is proved for the resulting BDDC cell-by-cell preconditioned operator, while numerical tests validate this bound and investigate its dependence on the discretization parameters.

==> results/extra_space_plot.csv <==
xcoord,Points_1,Points_2,V0,V1,V2,V3,V4,V5,V6,V7,V8,V9,V10
0,0.0001,0,-124.819,-161.223,-117.812,-108.588,-104.626,-96.6122,-90.1682,-85.6292,-81.5771,-77.8846,-76.509
6.85528E-05,0.0001,0,-124.14,-161.401,-118.012,-108.8,-104.729,-96.6423,-90.1757,-85.6304,-81.5766,-77.8837,-76.5079
0.000137106,0.0001,0,-123.461,-161.58,-118.213,-109.011,-104.832,-96.6723,-90.1831,-85.6316,-81.5761,-77.8827,-76.5069
0.000205658,0.0001,0,-122.809,-161.787,-118.447,-109.257,-104.951,-96.7072,-90.1918,-85.633,-81.5755,-77.8817,-76.5057
0.000274211,0.0001,0,-122.452,-162.317,-119.048,-109.882,-105.252,-96.796,-90.214,-85.6367,-81.5741,-77.879,-76.5028
0.000342764,0.0001,0,-122.096,-162.847,-119.65,-110.507,-105.554,-96.8848,-90.2362,-85.6404,-81.5726,-77.8763,-76.4998
0.000411317,0.0001,0,-121.753,-163.43,-120.315,-111.194,-105.884,-96.9824,-90.2607,-85.6445,-81.5711,-77.8734,-76.4965
0.000479869,0.0001,0,-121.477,-164.285,-121.304,-112.198,-106.362,-97.1253,-90.2971,-85.6508,-81.5689,-77.8692,-76.4919
0.000548422,0.0001,0,-121.201,-165.139,-122.292,-113.202,-106.839,-97.2681,-90.3334,-85.657,-81.5668,-77.865,-76.4872
0.000616975,0.0001,0,-120.934,-166.06,-123.366,-114.281,-107.351,-97.4222,-90.373,-85.6639,-81.5646,-77.8606,-76.4822
0.000685528,0.0001,0,-120.691,-167.179,-124.7,-115.59,-107.965,-97.6109,-90.4224,-85.6729,-81.5622,-77.8554,-76.4763
0.000754081,0.0001,0,-120.448,-168.298,-126.033,-116.899,-108.579,-97.7996,-90.4719,-85.6819,-81.5598,-77.8502,-76.4704
0.000822633,0.0001,0,-120.21,-169.472,-127.451,-118.272,-109.221,-97.9998,-90.525,-85.6918,-81.5576,-77.8449,-76.4642
0.000891186,0.0001,0,-119.983,-170.757,-129.044,-119.775,-109.921,-98.2234,-90.5859,-85.7037,-81.5555,-77.8393,-76.4577
0.000959739,0.0001,0,-119.756,-172.042,-130.637,-121.278,-110.62,-98.4471,-90.6467,-85.7155,-81.5534,-77.8338,-76.4512
0.00102829,0.0001,0,-119.532,-173.349,-132.291,-122.81,-111.333,-98.6806,-90.7116,-85.7286,-81.5516,-77.8283,-76.4446
0.00109684,0.0001,0,-119.313,-174.684,-134.031,-124.383,-112.066,-98.9282,-90.7821,-85.7435,-81.5504,-77.823,-76.4381
0.0011654,0.0001,0,-119.094,-176.02,-135.771,-125.956,-112.798,-99.1758,-90.8527,-85.7583,-81.5492,-77.8177,-76.4315
0.00123395,0.0001,0,-118.877,-177.331,-137.528,-127.512,-113.528,-99.431,-90.9274,-85.7748,-81.5486,-77.8127,-76.4252
0.0013025,0.0001,0,-118.662,-178.617,-139.302,-129.048,-114.255,-99.6938,-91.0064,-85.7929,-81.5487,-77.8082,-76.4191
0.00137106,0.0001,0,-118.447,-179.903,-141.076,-130.585,-114.981,-99.9566,-91.0854,-85.8109,-81.5488,-77.8036,-76.413
0.00143961,0.0001,0,-118.233,-181.122,-142.819,-132.06,-115.691,-100.225,-91.1688,-85.831,-81.5499,-77.7997,-76.4074
0.00150816,0.0001,0,-118.019,-182.294,-144.539,-133.491,-116.387,-100.498,-91.2556,-85.8524,-81.5517,-77.7963,-76.402
0.00157671,0.0001,0,-117.805,-183.465,-146.258,-134.921,-117.084,-100.77,-91.3424,-85.8739,-81.5535,-77.7928,-76.3967
0.00164527,0.0001,0,-117.59,-184.542,-147.905,-136.26,-117.755,-101.047,-91.4342,-85.8979,-81.5566,-77.7902,-76.3919
0.00171382,0.0001,0,-117.374,-185.571,-149.513,-137.55,-118.412,-101.326,-91.5286,-85.9231,-81.5604,-77.788,-76.3874
0.00178237,0.0001,0,-117.159,-186.6,-151.122,-138.841,-119.068,-101.606,-91.6231,-85.9483,-81.5642,-77.7859,-76.3829
0.00185093,0.0001,0,-116.941,-187.52,-152.625,-140.021,-119.693,-101.889,-91.7233,-85.9765,-81.5695,-77.7847,-76.379
0.00191948,0.0001,0,-116.722,-188.403,-154.091,-141.162,-120.307,-102.173,-91.8254,-86.0058,-81.5755,-77.7839,-76.3754
0.00198803,0.0001,0,-116.504,-189.285,-155.557,-142.304,-120.921,-102.457,-91.9276,-86.0351,-81.5814,-77.7831,-76.3717
0.00205658,0.0001,0,-116.282,-190.052,-156.895,-143.327,-121.499,-102.745,-92.0362,-86.068,-81.5893,-77.7835,-76.3688
0.00212514,0.0001,0,-116.058,-190.794,-158.205,-144.325,-122.07,-103.033,-92.1462,-86.1016,-81.5976,-77.7842,-76.366
0.00219369,0.0001,0,-115.835,-191.536,-159.515,-145.322,-122.641,-103.321,-92.2562,-86.1353,-81.6059,-77.7849,-76.3633
0.00226224,0.0001,0,-115.606,-192.159,-160.681,-146.199,-123.175,-103.611,-92.3734,-86.1732,-81.6166,-77.7869,-76.3613
0.00233079,0.0001,0,-115.377,-192.77,-161.833,-147.064,-123.705,-103.901,-92.4912,-86.2116,-81.6276,-77.7892,-76.3594
0.00239935,0.0001,0,-115.147,-193.382,-162.984,-147.929,-124.235,-104.191,-92.609,-86.25,-81.6385,-77.7914,-76.3575
0.0024679,0.0001,0,-114.91,-193.874,-163.981,-148.676,-124.726,-104.483,-92.7345,-86.2935,-81.6524,-77.7953,-76.3565
0.00253645,0.0001,0,-114.673,-194.365,-164.977,-149.423,-125.217,-104.774,-92.8601,-86.337,-81.6663,-77.7992,-76.3554
0.00260501,0.0001,0,-114.435,-194.847,-165.962,-150.161,-125.705,-105.065,-92.9862,-86.3809,-81.6804,-77.8033,-76.3545
0.00267356,0.0001,0,-114.189,-195.227,-166.811,-150.802,-126.159,-105.356,-93.1193,-86.43,-81.6975,-77.8091,-76.3544
0.00274211,0.0001,0,-113.942,-195.607,-167.659,-151.443,-126.613,-105.647,-93.2524,-86.479,-81.7147,-77.8149,-76.3543
0.00281066,0.0001,0,-113.695,-195.97,-168.485,-152.07,-127.062,-105.937,-93.3866,-86.529,-81.7324,-77.821,-76.3544
0.00287922,0.0001,0,-113.438,-196.247,-169.195,-152.62,-127.481,-106.226,-93.5271,-86.584,-81.7533,-77.8289,-76.3553
0.00294777,0.0001,0,-113.181,-196.523,-169.905,-153.169,-127.9,-106.515,-93.6675,-86.6389,-81.7741,-77.8368,-76.3562
0.00301632,0.0001,0,-112.922,-196.777,-170.584,-153.699,-128.312,-106.803,-93.8095,-86.6954,-81.7959,-77.8453,-76.3574
0.00308487,0.0001,0,-112.653,-196.956,-171.166,-154.167,-128.699,-107.089,-93.957,-86.7568,-81.8209,-77.8556,-76.3595
0.00315343,0.0001,0,-112.385,-197.136,-171.747,-154.635,-129.085,-107.375,-94.1045,-86.8182,-81.8458,-77.8658,-76.3615
0.00322198,0.0001,0,-112.112,-197.285,-172.29,-155.08,-129.462,-107.66,-94.2541,-86.8818,-81.8723,-77.877,-76.3639
0.00329053,0.0001,0,-111.83,-197.373,-172.753,-155.477,-129.818,-107.941,-94.4084,-86.9501,-81.902,-77.8899,-76.3672
0.00335909,0.0001,0,-111.549,-197.46,-173.215,-155.873,-130.173,-108.223,-94.5627,-87.0184,-81.9316,-77.9029,-76.3705
0.00342764,0.0001,0,-111.261,-197.512,-173.633,-156.244,-130.517,-108.503,-94.7197,-87.0897,-81.9635,-77.9171,-76.3744
0.00349619,0.0001,0,-110.966,-197.511,-173.986,-156.576,-130.843,-108.78,-94.8807,-87.1656,-81.9985,-77.9332,-76.3792
0.00356474,0.0001,0,-110.67,-197.51,-174.338,-156.908,-131.17,-109.057,-95.0417,-87.2415,-82.0335,-77.9493,-76.3839
0.0036333,0.0001,0,-110.366,-197.467,-174.641,-157.212,-131.482,-109.331,-95.206,-87.3214,-82.0714,-77.9671,-76.3895
0.00370185,0.0001,0,-110.054,-197.38,-174.892,-157.485,-131.781,-109.603,-95.3738,-87.4055,-82.1126,-77.9868,-76.396
0.0037704,0.0001,0,-109.742,-197.293,-175.143,-157.758,-132.079,-109.874,-95.5415,-87.4897,-82.1537,-78.0065,-76.4024
0.00383896,0.0001,0,-109.421,-197.158,-175.341,-158,-132.363,-110.142,-95.7133,-87.5791,-82.1988,-78.0286,-76.41
0.00390751,0.0001,0,-109.092,-196.986,-175.498,-158.218,-132.634,-110.408,-95.888,-87.6726,-82.247,-78.0526,-76.4184
0.00397606,0.0001,0,-108.762,-196.814,-175.655,-158.437,-132.906,-110.674,-96.0628,-87.766,-82.2952,-78.0765,-76.4269
0.00404461,0.0001,0,-108.421,-196.588,-175.755,-158.621,-133.161,-110.936,-96.2425,-87.8663,-82.3487,-78.1036,-76.4369
0.00411317,0.0001,0,-108.073,-196.333,-175.824,-158.787,-133.407,-111.197,-96.4249,-87.9702,-82.4051,-78.1325,-76.4477
0.00418172,0.0001,0,-107.725,-196.077,-175.894,-158.953,-133.653,-111.457,-96.6073,-88.0741,-82.4615,-78.1614,-76.4586
0.00425027,0.0001,0,-107.361,-195.761,-175.904,-159.082,-133.88,-111.713,-96.796,-88.1867,-82.5249,-78.1946,-76.4715
0.00431882,0.0001,0,-106.992,-195.422,-175.892,-159.196,-134.102,-111.969,-96.9869,-88.3026,-82.5909,-78.2294,-76.4852
0.00438738,0.0001,0,-106.623,-195.083,-175.88,-159.311,-134.323,-112.224,-97.1779,-88.4185,-82.6569,-78.2642,-76.499
0.00445593,0.0001,0,-106.235,-194.676,-175.806,-159.383,-134.524,-112.476,-97.377,-88.5456,-82.732,-78.3047,-76.5155
0.00452448,0.0001,0,-105.842,-194.253,-175.718,-159.446,-134.721,-112.727,-97.578,-88.6753,-82.8092,-78.3465,-76.5326
0.00459304,0.0001,0,-105.45,-193.831,-175.63,-159.509,-134.917,-112.979,-97.779,-88.805,-82.8865,-78.3883,-76.5498
0.00466159,0.0001,0,-105.035,-193.334,-175.475,-159.524,-135.093,-113.227,-97.9905,-88.9491,-82.9754,-78.4375,-76.5706
0.00473014,0.0001,0,-104.617,-192.829,-175.313,-159.533,-135.266,-113.476,-98.2033,-89.0947,-83.0657,-78.4874,-76.5918
0.00479869,0.0001,0,-104.199,-192.324,-175.151,-159.543,-135.438,-113.724,-98.416,-89.2404,-83.156,-78.5374,-76.613
0.00486725,0.0001,0,-103.753,-191.736,-174.915,-159.497,-135.588,-113.972,-98.6421,-89.4036,-83.2607,-78.5966,-76.6388
0.0049358,0.0001,0,-103.306,-191.147,-174.677,-159.45,-135.737,-114.219,-98.8684,-89.5672,-83.3658,-78.6559,-76.6647
0.00500435,0.0001,0,-102.858,-190.553,-174.434,-159.399,-135.885,-114.466,-99.0956,-89.732,-83.4718,-78.7158,-76.6909
0.00507291,0.0001,0,-102.379,-189.877,-174.11,-159.293,-136.01,-114.712,-99.336,-89.9142,-83.5924,-78.7849,-76.7217
0.00514146,0.0001,0,-101.901,-189.201,-173.786,-159.186,-136.136,-114.958,-99.5764,-90.0965,-83.7129,-78.854,-76.7525
0.00521001,0.0001,0,-101.418,-188.511,-173.447,-159.071,-136.258,-115.204,-99.8186,-90.2812,-83.8354,-78.9245,-76.784
0.00527856,0.0001,0,-100.906,-187.74,-173.018,-158.902,-136.358,-115.448,-100.071,-90.48,-83.9699,-79.0024,-76.8192
0.00534712,0.0001,0,-100.394,-186.97,-172.589,-158.734,-136.459,-115.691,-100.323,-90.6788,-84.1044,-79.0804,-76.8544
0.00541567,0.0001,0,-99.8738,-186.177,-172.131,-158.551,-136.554,-115.934,-100.577,-90.88,-84.2409,-79.1597,-76.8903
0.00548422,0.0001,0,-99.3259,-185.305,-171.574,-158.321,-136.629,-116.171,-100.834,-91.0893,-84.3847,-79.2434,-76.9284
0.00555277,0.0001,0,-98.7781,-184.434,-171.017,-158.09,-136.704,-116.408,-101.092,-91.2986,-84.5284,-79.3272,-76.9664
0.00562133,0.0001,0,-98.2187,-183.531,-170.416,-157.841,-136.771,-116.641,-101.349,-91.5083,-84.6729,-79.4115,-77.0047
0.00568988,0.0001,0,-97.6338,-182.559,-169.717,-157.551,-136.819,-116.866,-101.603,-91.7189,-84.8189,-79.4966,-77.0432
0.00575843,0.0001,0,-97.0489,-181.587,-169.018,-157.261,-136.867,-117.09,-101.857,-91.9295,-84.9649,-79.5818,-77.0818
0.00582699,0.0001,0,-96.4486,-180.581,-168.262,-156.949,-136.904,-117.308,-102.106,-92.1371,-85.109,-79.6657,-77.1197
0.00589554,0.0001,0,-95.8246,-179.521,-167.419,-156.602,-136.923,-117.514,-102.348,-92.3399,-85.2502,-79.7477,-77.1564
0.00596409,0.0001,0,-95.2006,-178.46,-166.576,-156.255,-136.943,-117.72,-102.589,-92.5428,-85.3914,-79.8297,-77.1932
0.00603264,0.0001,0,-94.5561,-177.367,-165.669,-155.88,-136.949,-117.915,-102.821,-92.7389,-85.5279,-79.9087,-77.2284
0.0061012,0.0001,0,-93.8889,-176.236,-164.69,-155.475,-136.939,-118.099,-103.044,-92.9277,-85.6595,-79.9845,-77.2617
0.00616975,0.0001,0,-93.2218,-175.106,-163.712,-155.07,-136.928,-118.282,-103.267,-93.1166,-85.791,-80.0603,-77.2951
0.0062383,0.0001,0,-92.5269,-173.945,-162.664,-154.628,-136.9,-118.453,-103.477,-93.2963,-85.9162,-80.132,-77.3264
0.00630686,0.0001,0,-91.8099,-172.761,-161.561,-154.157,-136.857,-118.613,-103.679,-93.4689,-86.0363,-80.2005,-77.3559
0.00637541,0.0001,0,-91.093,-171.577,-160.458,-153.686,-136.814,-118.773,-103.881,-93.6416,-86.1565,-80.269,-77.3855
0.00644396,0.0001,0,-90.3382,-170.363,-159.279,-153.165,-136.747,-118.918,-104.07,-93.8042,-86.2698,-80.3331,-77.4127
0.00651251,0.0001,0,-89.5622,-169.134,-158.058,-152.615,-136.666,-119.055,-104.252,-93.9614,-86.3792,-80.3948,-77.4387
0.00658107,0.0001,0,-88.7862,-167.905,-156.837,-152.065,-136.586,-119.192,-104.434,-94.1185,-86.4886,-80.4565,-77.4647
0.00664962,0.0001,0,-87.9586,-166.646,-155.536,-151.446,-136.474,-119.313,-104.603,-94.2659,-86.5914,-80.5141,-77.4886
0.00671817,0.0001,0,-87.1113,-165.376,-154.203,-150.8,-136.35,-119.427,-104.767,-94.4096,-86.6916,-80.5701,-77.5117
0.00678673,0.0001,0,-86.264,-164.106,-152.871,-150.154,-136.226,-119.541,-104.931,-94.5533,-86.7919,-80.6261,-77.5347
0.00685528,0.0001,0,-85.3462,-162.805,-151.457,-149.416,-136.06,-119.637,-105.082,-94.6879,-86.8863,-80.6785,-77.556
0.00692383,0.0001,0,-84.4115,-161.497,-150.022,-148.656,-135.884,-119.729,-105.23,-94.8203,-86.9792,-80.73,-77.5769
0.00699238,0.0001,0,-83.4768,-160.188,-148.588,-147.895,-135.708,-119.821,-105.379,-94.9527,-87.0721,-80.7816,-77.5978
0.00706094,0.0001,0,-82.4446,-158.848,-147.077,-147.017,-135.478,-119.893,-105.515,-95.0769,-87.1599,-80.8302,-77.6172
0.00712949,0.0001,0,-81.4002,-157.504,-145.555,-146.123,-135.24,-119.963,-105.649,-95.2,-87.2471,-80.8784,-77.6366
0.00719804,0.0001,0,-80.3559,-156.16,-144.034,-145.23,-135.002,-120.032,-105.783,-95.3231,-87.3343,-80.9266,-77.6559
0.00726659,0.0001,0,-79.1726,-154.787,-142.446,-144.192,-134.693,-120.078,-105.906,-95.4387,-87.4172,-80.9724,-77.6742
0.00733515,0.0001,0,-77.9853,-153.414,-140.857,-143.15,-134.382,-120.124,-106.028,-95.5541,-87.5,-81.0182,-77.6925
0.0074037,0.0001,0,-76.7873,-152.039,-139.266,-142.099,-134.065,-120.168,-106.149,-95.6692,-87.5827,-81.064,-77.7107
0.00747225,0.0001,0,-75.4017,-150.645,-137.633,-140.898,-133.666,-120.188,-106.259,-95.7782,-87.6622,-81.1082,-77.7285
0.00754081,0.0001,0,-74.0161,-149.251,-136.001,-139.697,-133.267,-120.208,-106.369,-95.8872,-87.7418,-81.1524,-77.7462
0.00760936,0.0001,0,-72.5885,-147.855,-134.366,-138.473,-132.853,-120.224,-106.478,-95.9955,-87.821,-81.1965,-77.764
0.00767791,0.0001,0,-70.8956,-146.451,-132.716,-137.111,-132.35,-120.215,-106.577,-96.0992,-87.8983,-81.2398,-77.7816
0.00774646,0.0001,0,-69.2027,-145.046,-131.067,-135.748,-131.846,-120.207,-106.677,-96.2028,-87.9755,-81.2831,-77.7992
0.00781502,0.0001,0,-67.3648,-143.643,-129.419,-134.352,-131.317,-120.191,-106.774,-96.3055,-88.0524,-81.3263,-77.8168
0.00788357,0.0001,0,-65.0097,-142.241,-127.78,-132.836,-130.693,-120.15,-106.862,-96.4046,-88.1282,-81.3692,-77.8346
0.00795212,0.0001,0,-62.6545,-140.839,-126.14,-131.321,-130.069,-120.109,-106.951,-96.5037,-88.2039,-81.4122,-77.8525
0.00802067,0.0001,0,-60.4991,-139.442,-124.51,-129.766,-129.404,-120.058,-107.036,-96.6017,-88.2794,-81.4552,-77.8704
0.00808923,0.0001,0,-58.806,-138.056,-122.905,-128.119,-128.643,-119.98,-107.113,-96.697,-88.3543,-81.4984,-77.8888
0.00815778,0.0001,0,-57.113,-136.669,-121.299,-126.473,-127.883,-119.903,-107.191,-96.7922,-88.4293,-81.5415,-77.9071
0.00822633,0.0001,0,-55.5379,-135.292,-119.715,-124.789,-127.065,-119.809,-107.264,-96.8863,-88.5041,-81.585,-77.9258
0.00829489,0.0001,0,-54.152,-133.93,-118.164,-123.045,-126.155,-119.69,-107.331,-96.9784,-88.579,-81.6289,-77.945
0.00836344,0.0001,0,-52.766,-132.568,-116.613,-121.301,-125.245,-119.57,-107.397,-97.0705,-88.6538,-81.6728,-77.9642
0.00843199,0.0001,0,-51.4726,-131.221,-115.095,-119.532,-124.262,-119.429,-107.458,-97.1614,-88.7289,-81.7172,-77.9839
0.00850054,0.0001,0,-50.2849,-129.892,-113.614,-117.733,-123.196,-119.262,-107.513,-97.2509,-88.8043,-81.7624,-78.0042
0.0085691,0.0001,0,-49.0972,-128.562,-112.133,-115.935,-122.13,-119.095,-107.568,-97.3404,-88.8797,-81.8075,-78.0246
0.00863765,0.0001,0,-47.988,-127.252,-110.696,-114.133,-120.98,-118.898,-107.616,-97.4288,-88.9559,-81.8537,-78.0457
0.0087062,0.0001,0,-46.9433,-125.957,-109.295,-112.328,-119.762,-118.677,-107.658,-97.5163,-89.0327,-81.9006,-78.0675
0.00877476,0.0001,0,-45.8985,-124.662,-107.893,-110.523,-118.544,-118.457,-107.7,-97.6038,-89.1095,-81.9476,-78.0894
0.00884331,0.0001,0,-44.9231,-123.389,-106.545,-108.743,-117.24,-118.198,-107.734,-97.6904,-89.1877,-81.9962,-78.1124
0.00891186,0.0001,0,-43.9881,-122.129,-105.228,-106.978,-115.886,-117.918,-107.763,-97.7765,-89.2667,-82.0456,-78.136
0.00898041,0.0001,0,-43.0532,-120.868,-103.911,-105.212,-114.533,-117.637,-107.791,-97.8627,-89.3457,-82.0951,-78.1597
0.00904897,0.0001,0,-42.1808,-119.629,-102.653,-103.503,-113.105,-117.31,-107.809,-97.9484,-89.427,-82.1469,-78.1851
0.00911752,0.0001,0,-41.3335,-118.398,-101.42,-101.816,-111.648,-116.964,-107.823,-98.0339,-89.5092,-82.1997,-78.211
0.00918607,0.0001,0,-40.4862,-117.168,-100.187,-100.13,-110.191,-116.618,-107.836,-98.1194,-89.5915,-82.2524,-78.237
0.00925463,0.0001,0,-39.6961,-115.955,-99.0176,-98.5297,-108.687,-116.217,-107.836,-98.2049,-89.6772,-82.3085,-78.2652
0.00932318,0.0001,0,-38.9206,-114.747,-97.8647,-96.9521,-107.17,-115.801,-107.833,-98.2905,-89.7638,-82.3654,-78.294
0.00939173,0.0001,0,-38.145,-113.539,-96.7118,-95.3744,-105.654,-115.386,-107.83,-98.3761,-89.8505,-82.4223,-78.3228
0.00946028,0.0001,0,-37.4221,-112.343,-95.6241,-93.909,-104.13,-114.905,-107.808,-98.4622,-89.942,-82.4838,-78.3546
0.00952884,0.0001,0,-36.7063,-111.149,-94.5455,-92.459,-102.606,-114.416,-107.785,-98.5484,-90.0343,-82.5458,-78.3867
0.00959739,0.0001,0,-35.9905,-109.955,-93.4668,-91.0091,-101.081,-113.926,-107.761,-98.6346,-90.1265,-82.6079,-78.4188
0.00966594,0.0001,0,-35.323,-108.766,-92.4518,-89.6888,-99.5959,-113.36,-107.714,-98.7213,-90.225,-82.6757,-78.4546
0.00973449,0.0001,0,-34.6575,-107.577,-91.4393,-88.3737,-98.112,-112.79,-107.666,-98.8079,-90.3237,-82.7438,-78.4906
0.00980305,0.0001,0,-33.9939,-106.388,-90.4293,-87.0644,-96.6315,-112.216,-107.616,-98.8945,-90.4228,-82.8121,-78.5267
0.0098716,0.0001,0,-33.3713,-105.199,-89.4732,-85.8795,-95.222,-111.553,-107.534,-98.9794,-90.5278,-82.8863,-78.5666
0.00994015,0.0001,0,-32.7486,-104.01,-88.517,-84.6946,-93.8125,-110.89,-107.452,-99.0642,-90.6328,-82.9605,-78.6065
0.0100087,0.0001,0,-32.1308,-102.821,-87.5666,-83.5242,-92.4135,-110.212,-107.363,-99.1481,-90.7382,-83.0353,-78.6468
0.0100773,0.0001,0,-31.5457,-101.633,-86.6558,-82.4533,-91.0875,-109.432,-107.233,-99.2253,-90.8469,-83.1144,-78.6899
0.0101458,0.0001,0,-30.9607,-100.445,-85.745,-81.3823,-89.7614,-108.653,-107.102,-99.3025,-90.9555,-83.1935,-78.7331
0.0102144,0.0001,0,-30.3829,-99.2583,-84.8416,-80.33,-88.4495,-107.843,-106.957,-99.3758,-91.0637,-83.2729,-78.7766
0.0102829,0.0001,0,-29.8324,-98.0805,-83.9658,-79.3478,-87.1908,-106.919,-106.758,-99.4347,-91.1702,-83.3536,-78.8214
0.0103515,0.0001,0,-29.2819,-96.9027,-83.09,-78.3657,-85.9322,-105.994,-106.558,-99.4936,-91.2766,-83.4343,-78.8661
0.01042,0.0001,0,-28.7411,-95.7334,-82.2224,-77.4017,-84.6855,-105.022,-106.332,-99.5432,-91.3802,-83.5142,-78.9107
0.0104886,0.0001,0,-28.2238,-94.5846,-81.3746,-76.4815,-83.4676,-103.935,-106.039,-99.5701,-91.4765,-83.5919,-78.9547
0.0105571,0.0001,0,-27.7065,-93.4358,-80.5269,-75.5613,-82.2497,-102.847,-105.747,-99.597,-91.5727,-83.6696,-78.9986
0.0106257,0.0001,0,-27.2013,-92.3055,-79.689,-74.6566,-81.0392,-101.697,-105.411,-99.6064,-91.6621,-83.7445,-79.0414
0.0106942,0.0001,0,-26.7163,-91.206,-78.8675,-73.7775,-79.841,-100.445,-105.003,-99.5869,-91.74,-83.8146,-79.0822
0.0107628,0.0001,0,-26.2314,-90.1066,-78.0461,-72.8984,-78.6428,-99.1926,-104.596,-99.5673,-91.8178,-83.8847,-79.1231
0.0108313,0.0001,0,-25.7607,-89.0367,-77.2381,-72.0335,-77.4514,-97.8746,-104.126,-99.5206,-91.8843,-83.9498,-79.1617
0.0108999,0.0001,0,-25.3068,-88.002,-76.446,-71.1854,-76.2678,-96.4784,-103.584,-99.4419,-91.9371,-84.009,-79.1978
0.0109684,0.0001,0,-24.853,-86.9673,-75.654,-70.3373,-75.0843,-95.0822,-103.042,-99.3631,-91.99,-84.0681,-79.2338
0.011037,0.0001,0,-24.4148,-85.9711,-74.8806,-69.5053,-73.9129,-93.6256,-102.419,-99.2464,-92.027,-84.1206,-79.267
0.0111055,0.0001,0,-23.99,-85.0077,-74.123,-68.6872,-72.7517,-92.1177,-101.727,-99.0975,-92.0506,-84.1673,-79.2977
0.0111741,0.0001,0,-23.5652,-84.0443,-73.3655,-67.869,-71.5906,-90.6097,-101.036,-98.9485,-92.0741,-84.2139,-79.3284
0.0112427,0.0001,0,-23.1569,-83.1246,-72.6321,-67.0718,-70.4517,-89.0555,-100.243,-98.7492,-92.0774,-84.2526,-79.3559
0.0113112,0.0001,0,-22.7585,-82.2314,-71.9135,-66.2874,-69.3263,-87.4731,-99.3899,-98.5193,-92.0683,-84.2865,-79.3815
0.0113798,0.0001,0,-22.3602,-81.3381,-71.1949,-65.503,-68.2008,-85.8908,-98.5366,-98.2894,-92.0593,-84.3203,-79.407
0.0114483,0.0001,0,-21.9787,-80.4902,-70.5054,-64.7456,-67.1096,-84.283,-97.5643,-97.994,-92.025,-84.3451,-79.4292
0.0115169,0.0001,0,-21.6044,-79.6614,-69.8281,-63.9996,-66.0327,-82.6645,-96.5421,-97.6713,-91.98,-84.3661,-79.45
0.0115854,0.0001,0,-21.23,-78.8325,-69.1508,-63.2535,-64.9558,-81.046,-95.52,-97.3485,-91.935,-84.387,-79.4708
0.011654,0.0001,0,-20.8727,-78.0484,-68.5061,-62.5402,-63.925,-79.4287,-94.3649,-96.9416,-91.8582,-84.3978,-79.4882
0.0117225,0.0001,0,-20.52,-77.2765,-67.8703,-61.8358,-62.9066,-77.8118,-93.1738,-96.512,-91.7728,-84.4057,-79.5048
0.0117911,0.0001,0,-20.1674,-76.5045,-67.2345,-61.1314,-61.8883,-76.1949,-91.9827,-96.0824,-91.6874,-84.4137,-79.5213
0.0118596,0.0001,0,-19.832,-75.7755,-66.6335,-60.4645,-60.9266,-74.6096,-90.6531,-95.5462,-91.5614,-84.4098,-79.5345
0.0119282,0.0001,0,-19.4992,-75.0529,-66.0376,-59.8033,-59.9734,-73.029,-89.3028,-94.9941,-91.4294,-84.4042,-79.5471
0.0119967,0.0001,0,-19.1664,-74.3303,-65.4418,-59.142,-59.0201,-71.4484,-87.9525,-94.442,-91.2974,-84.3985,-79.5598
0.0120653,0.0001,0,-18.8509,-73.6481,-64.8814,-58.5217,-58.132,-69.9304,-86.4709,-93.7577,-91.1134,-84.3788,-79.569
0.0121338,0.0001,0,-18.5364,-72.9678,-64.3228,-57.9035,-57.2471,-68.4154,-84.9828,-93.0668,-90.9268,-84.3584,-79.578
0.0122024,0.0001,0,-18.2224,-72.2888,-63.7654,-57.2867,-56.3645,-66.9035,-83.491,-92.3705,-90.738,-84.3375,-79.5869
0.0122709,0.0001,0,-17.9247,-71.6447,-63.2405,-56.7098,-55.5481,-65.4763,-81.8978,-91.5257,-90.4868,-84.3006,-79.5924
0.0123395,0.0001,0,-17.6269,-71.0005,-62.7157,-56.1329,-54.7317,-64.049,-80.3047,-90.6809,-90.2356,-84.2638,-79.598
0.0124081,0.0001,0,-17.331,-70.3599,-62.1943,-55.5606,-53.9231,-62.6337,-78.704,-89.8167,-89.9754,-84.2247,-79.6032
0.0124766,0.0001,0,-17.049,-69.7462,-61.6994,-55.0224,-53.173,-61.3084,-77.0473,-88.807,-89.6476,-84.1691,-79.6053
0.0125452,0.0001,0,-16.7669,-69.1325,-61.2044,-54.4843,-52.423,-59.9831,-75.3907,-87.7973,-89.3198,-84.1135,-79.6075
0.0126137,0.0001,0,-16.4877,-68.5239,-60.7145,-53.9533,-51.6855,-58.6796,-73.7304,-86.754,-88.9739,-84.0536,-79.6089
0.0126823,0.0001,0,-16.2202,-67.9357,-60.2453,-53.4506,-50.998,-57.4634,-72.0559,-85.5759,-88.5556,-83.9762,-79.6076
0.0127508,0.0001,0,-15.9527,-67.3476,-59.7761,-52.948,-50.3106,-56.2471,-70.3814,-84.3979,-88.1373,-83.8989,-79.6063
0.0128194,0.0001,0,-15.689,-66.7654,-59.313,-52.4543,-49.6395,-55.0618,-68.7144,-83.1743,-87.6892,-83.8144,-79.6041
0.0128879,0.0001,0,-15.435,-66.1983,-58.8655,-51.9835,-49.0099,-53.9555,-67.0665,-81.8353,-87.1654,-83.7116,-79.5993
0.0129565,0.0001,0,-15.1811,-65.6313,-58.4181,-51.5126,-48.3803,-52.8492,-65.4186,-80.4963,-86.6417,-83.6089,-79.5945
0.013025,0.0001,0,-14.9318,-65.0704,-57.9771,-51.052,-47.7697,-51.7818,-63.7944,-79.1059,-86.074,-83.4952,-79.5883
0.0130936,0.0001,0,-14.6906,-64.5204,-57.5473,-50.6091,-47.1924,-50.7818,-62.2115,-77.6263,-85.4298,-83.3626,-79.5799
0.0131621,0.0001,0,-14.4494,-63.9703,-57.1176,-50.1663,-46.6151,-49.7819,-60.6285,-76.1468,-84.7857,-83.23,-79.5715
0.0132307,0.0001,0,-14.2136,-63.4262,-56.694,-49.7342,-46.0588,-48.8266,-59.0877,-74.6193,-84.0818,-83.0817,-79.5613
0.0132992,0.0001,0,-13.9843,-62.8893,-56.2782,-49.3155,-45.5282,-47.9264,-57.5989,-73.0327,-83.3041,-82.9141,-79.5491
0.0133678,0.0001,0,-13.755,-62.3524,-55.8624,-48.8967,-44.9975,-47.0261,-56.1101,-71.4462,-82.5265,-82.7465,-79.5369
0.0134363,0.0001,0,-13.5316,-61.8205,-55.4519,-48.4888,-44.4887,-46.1742,-54.6812,-69.8262,-81.6737,-82.5571,-79.5226
0.0135049,0.0001,0,-13.3134,-61.2929,-55.0463,-48.0904,-43.9991,-45.3651,-53.3055,-68.1766,-80.7541,-82.3486,-79.5065
0.0135735,0.0001,0,-13.0953,-60.7654,-54.6407,-47.692,-43.5096,-44.556,-51.9298,-66.527,-79.8346,-82.14,-79.4903
0.013642,0.0001,0,-12.8835,-60.2412,-54.2391,-47.3039,-43.0418,-43.7969,-50.629,-64.869,-78.8276,-81.9023,-79.4716
0.0137106,0.0001,0,-12.6758,-59.7192,-53.8401,-46.9222,-42.5878,-43.0695,-49.3756,-63.2056,-77.7654,-81.6461,-79.4513
0.0137791,0.0001,0,-12.4681,-59.1972,-53.4411,-46.5406,-42.1337,-42.3421,-48.1222,-61.5423,-76.7032,-81.3899,-79.431
0.0138477,0.0001,0,-12.2671,-58.6763,-53.0444,-46.1681,-41.7008,-41.6647,-46.9549,-59.903,-75.5487,-81.0956,-79.4075
0.0139162,0.0001,0,-12.0691,-58.1559,-52.6486,-45.7996,-41.2771,-41.0093,-45.8253,-58.2744,-74.3538,-80.7844,-79.3827
0.0139848,0.0001,0,-11.8711,-57.6355,-52.2528,-45.4311,-40.8534,-40.3539,-44.6957,-56.6457,-73.1589,-80.4733,-79.3579
0.0140533,0.0001,0,-11.6801,-57.1131,-51.8571,-45.0703,-40.4495,-39.7472,-43.6589,-55.0768,-71.8779,-80.1129,-79.3289
0.0141219,0.0001,0,-11.4911,-56.5901,-51.4613,-44.7117,-40.0512,-39.1545,-42.6487,-53.5249,-70.5724,-79.7386,-79.2988
0.0141904,0.0001,0,-11.3021,-56.0671,-51.0656,-44.3531,-39.6529,-38.5617,-41.6385,-51.973,-69.267,-79.3642,-79.2687
0.014259,0.0001,0,-11.1203,-55.5385,-50.6672,-44.0003,-39.2726,-38.0152,-40.724,-50.5147,-67.8951,-78.9269,-79.2322
0.0143275,0.0001,0,-10.9396,-55.0089,-50.2685,-43.6483,-38.8951,-37.4762,-39.825,-49.0716,-66.5125,-78.4794,-79.1947
0.0143961,0.0001,0,-10.7589,-54.4794,-49.8697,-43.2964,-38.5176,-36.9372,-38.9261,-47.6285,-65.1298,-78.0318,-79.1573
0.0144646,0.0001,0,-10.5853,-53.9402,-49.4658,-42.9481,-38.1558,-36.4412,-38.1223,-46.3071,-63.7121,-77.5027,-79.1079
0.0145332,0.0001,0,-10.4122,-53.4006,-49.0615,-42.6001,-37.7949,-35.9477,-37.3242,-44.9931,-62.2922,-76.9685,-79.0578
0.0146017,0.0001,0,-10.2393,-52.8606,-48.657,-42.252,-37.4343,-35.4553,-36.5285,-43.6826,-60.8723,-76.4316,-79.007
0.0146703,0.0001,0,-10.0732,-52.3092,-48.2458,-41.9055,-37.0863,-35,-35.8198,-42.5058,-59.4526,-75.7893,-78.9311
0.0147388,0.0001,0,-9.90705,-51.7578,-47.8346,-41.5589,-36.7382,-34.5447,-35.1112,-41.329,-58.0328,-75.1469,-78.8552
0.0148074,0.0001,0,-9.74164,-51.2054,-47.4227,-41.2124,-36.3912,-34.0928,-34.4109,-40.1666,-56.6161,-74.4897,-78.7738
0.014876,0.0001,0,-9.58213,-50.6446,-47.0051,-40.8661,-36.0531,-33.6692,-33.7794,-39.1237,-55.2238,-73.7094,-78.6468
0.0149445,0.0001,0,-9.42262,-50.0838,-46.5876,-40.5198,-35.715,-33.2456,-33.148,-38.0807,-53.8315,-72.9292,-78.5198
0.0150131,0.0001,0,-9.26437,-49.5226,-46.1694,-40.1737,-35.3785,-32.827,-32.529,-37.0609,-52.4473,-72.1169,-78.3756
0.0150816,0.0001,0,-9.1115,-48.9597,-45.7488,-39.8282,-35.0487,-32.4297,-31.9626,-36.139,-51.097,-71.1684,-78.1589
0.0151502,0.0001,0,-8.95863,-48.3968,-45.3282,-39.4827,-34.7188,-32.0325,-31.3962,-35.2172,-49.7468,-70.2199,-77.9421
0.0152187,0.0001,0,-8.80765,-47.8364,-44.9084,-39.138,-34.3911,-31.6413,-30.8444,-34.3235,-48.4105,-69.2219,-77.6888
0.0152873,0.0001,0,-8.66174,-47.2826,-44.4907,-38.7955,-34.0693,-31.2665,-30.3315,-33.5048,-47.1113,-68.0923,-77.3383
0.0153558,0.0001,0,-8.51583,-46.7288,-44.073,-38.453,-33.7474,-30.8917,-29.8186,-32.6861,-45.8121,-66.9627,-76.9878
0.0154244,0.0001,0,-8.37251,-46.1824,-43.6588,-38.1128,-33.4287,-30.524,-29.3213,-31.8976,-44.5343,-65.7742,-76.5762
0.0154929,0.0001,0,-8.2339,-45.6491,-43.2509,-37.7768,-33.1157,-30.1691,-28.8522,-31.1638,-43.2953,-64.4791,-76.0538
0.0155615,0.0001,0,-8.09529,-45.1159,-42.843,-37.4408,-32.8027,-29.8142,-28.3831,-30.43,-42.0564,-63.184,-75.5314
0.01563,0.0001,0,-7.95992,-44.5952,-42.442,-37.1092,-32.4942,-29.4674,-27.9301,-29.727,-40.8493,-61.8354,-74.9238
0.0156986,0.0001,0,-7.82871,-44.0905,-42.0499,-36.7831,-32.1915,-29.1309,-27.4977,-29.0636,-39.683,-60.4182,-74.2067
0.0157671,0.0001,0,-7.69749,-43.5859,-41.6577,-36.4571,-31.8889,-28.7945,-27.0652,-28.4001,-38.5168,-59.001,-73.4897
0.0158357,0.0001,0,-7.56998,-43.0978,-41.2756,-36.1376,-31.5922,-28.4673,-26.6493,-27.768,-37.3938,-57.549,-72.6684
0.0159042,0.0001,0,-7.4459,-42.6248,-40.9027,-35.8241,-31.3011,-28.1485,-26.2487,-27.1646,-36.3108,-56.0649,-71.7511
0.0159728,0.0001,0,-7.32183,-42.1519,-40.5298,-35.5106,-31.0099,-27.8297,-25.848,-26.5613,-35.2277,-54.5809,-70.8339
0.0160413,0.0001,0,-7.20177,-41.6976,-40.1692,-35.2056,-30.7263,-27.5212,-25.4645,-25.9901,-34.1983,-53.089,-69.8017
0.0161099,0.0001,0,-7.08437,-41.2555,-39.8168,-34.906,-30.4475,-27.2195,-25.0924,-25.44,-33.2041,-51.5919,-68.6939
0.0161785,0.0001,0,-6.96696,-40.8135,-39.4644,-34.6064,-30.1687,-26.9177,-24.7202,-24.89,-32.2099,-50.0947,-67.5861
0.016247,0.0001,0,-6.85379,-40.3906,-39.1258,-34.3167,-29.8986,-26.6272,-24.366,-24.3729,-31.2768,-48.6189,-66.3629
0.0163156,0.0001,0,-6.74255,-39.9766,-38.7935,-34.0314,-29.6325,-26.3419,-24.02,-23.871,-30.3717,-47.1529,-65.0868
0.0163841,0.0001,0,-6.63132,-39.5626,-38.4612,-33.7462,-29.3663,-26.0565,-23.674,-23.369,-29.4666,-45.6869,-63.8107
0.0164527,0.0001,0,-6.52446,-39.1676,-38.1433,-33.4717,-29.1098,-25.7832,-23.3464,-22.9006,-28.6274,-44.2705,-62.4305
0.0165212,0.0001,0,-6.41893,-38.7782,-37.8298,-33.2005,-28.8562,-25.5134,-23.0245,-22.4424,-27.8081,-42.869,-61.019
0.0165898,0.0001,0,-6.31339,-38.3889,-37.5164,-32.9293,-28.6025,-25.2437,-22.7025,-21.9842,-26.9888,-41.4676,-59.6074
0.0166583,0.0001,0,-6.21237,-38.0177,-37.2174,-32.6694,-28.3592,-24.9866,-22.3994,-21.5596,-26.2379,-40.1405,-58.1156
0.0167269,0.0001,0,-6.11214,-37.6497,-36.921,-32.4115,-28.1176,-24.7316,-22.0996,-21.141,-25.4989,-38.8264,-56.6098
0.0167954,0.0001,0,-6.0119,-37.2817,-36.6246,-32.1536,-27.876,-24.4767,-21.7998,-20.7224,-24.76,-37.5123,-55.104
0.016864,0.0001,0,-5.91629,-36.9309,-36.3423,-31.9072,-27.6451,-24.2346,-21.5189,-20.3373,-24.0901,-36.2922,-53.5528
0.0169325,0.0001,0,-5.821,-36.5813,-36.061,-31.6616,-27.415,-23.9935,-21.2393,-19.9545,-23.4251,-35.0788,-51.9984
0.0170011,0.0001,0,-5.72579,-36.2319,-35.78,-31.4162,-27.185,-23.7525,-20.9601,-19.5722,-22.7612,-33.867,-50.444
0.0170696,0.0001,0,-5.63515,-35.898,-35.5119,-31.1818,-26.9654,-23.5241,-20.699,-19.2217,-22.1632,-32.7597,-48.8865
0.0171382,0.0001,0,-5.54451,-35.5642,-35.2437,-30.9473,-26.7458,-23.2958,-20.4379,-18.8711,-21.5652,-31.6524,-47.329
0.0172067,0.0001,0,-5.45429,-35.2317,-34.9767,-30.7139,-26.5272,-23.0685,-20.1784,-18.5233,-20.9731,-30.5555,-45.7752
0.0172753,0.0001,0,-5.36802,-34.9113,-34.7198,-30.4893,-26.3172,-22.8518,-19.934,-18.2015,-20.4352,-29.5538,-44.2555
0.0173439,0.0001,0,-5.28174,-34.5909,-34.4629,-30.2646,-26.1072,-22.635,-19.6896,-17.8797,-19.8973,-28.5521,-42.7359
0.0174124,0.0001,0,-5.1962,-34.2726,-34.2076,-30.0416,-25.8988,-22.4202,-19.4478,-17.5625,-19.369,-27.5686,-41.229
0.017481,0.0001,0,-5.11404,-33.9637,-33.9599,-29.8254,-25.6974,-22.214,-19.2184,-17.2663,-18.8844,-26.6679,-39.78
0.0175495,0.0001,0,-5.03188,-33.6548,-33.7122,-29.6093,-25.4961,-22.0078,-18.989,-16.9701,-18.3998,-25.7672,-38.331
0.0176181,0.0001,0,-4.95075,-33.3484,-33.4664,-29.395,-25.2967,-21.804,-18.763,-16.6799,-17.9276,-24.8912,-36.9068
0.0176866,0.0001,0,-4.87247,-33.0491,-33.2261,-29.1859,-25.1028,-21.6072,-18.5469,-16.4064,-17.4901,-24.0843,-35.5518
0.0177552,0.0001,0,-4.7942,-32.7498,-32.9858,-28.9768,-24.9089,-21.4103,-18.3308,-16.1328,-17.0526,-23.2775,-34.1968
0.0178237,0.0001,0,-4.71719,-32.4533,-32.7473,-28.7697,-24.7173,-21.2163,-18.1188,-15.8662,-16.6294,-22.5001,-32.8791
0.0178923,0.0001,0,-4.64259,-32.162,-32.5126,-28.5663,-24.5298,-21.0276,-17.9144,-15.6126,-16.2332,-21.7785,-31.6319
0.0179608,0.0001,0,-4.56799,-31.8706,-32.2778,-28.3629,-24.3423,-20.839,-17.7101,-15.359,-15.837,-21.0569,-30.3847
0.0180294,0.0001,0,-4.49488,-31.582,-32.0446,-28.1614,-24.157,-20.6533,-17.5101,-15.1128,-15.4562,-20.3681,-29.186
0.0180979,0.0001,0,-4.42375,-31.297,-31.8135,-27.9623,-23.9748,-20.4717,-17.316,-14.8767,-15.096,-19.7228,-28.052
0.0181665,0.0001,0,-4.35262,-31.0121,-31.5825,-27.7632,-23.7925,-20.2901,-17.122,-14.6405,-14.7358,-19.0775,-26.918
0.018235,0.0001,0,-4.28316,-30.7295,-31.3525,-27.5655,-23.6124,-20.1115,-16.9323,-14.412,-14.3916,-18.4667,-25.8414
0.0183036,0.0001,0,-4.2153,-30.4492,-31.1234,-27.3693,-23.4342,-19.9357,-16.747,-14.191,-14.0626,-17.8887,-24.8197
0.0183721,0.0001,0,-4.14745,-30.1689,-30.8944,-27.1731,-23.2561,-19.76,-16.5617,-13.9699,-13.7336,-17.3108,-23.798
0.0184407,0.0001,0,-4.08142,-29.8904,-30.6655,-26.9777,-23.0796,-19.587,-16.3808,-13.7565,-13.4207,-16.7679,-22.8398
0.0185093,0.0001,0,-4.01665,-29.6131,-30.4367,-26.783,-22.9044,-19.416,-16.2029,-13.5484,-13.1187,-16.2488,-21.925
0.0185778,0.0001,0,-3.95187,-29.3358,-30.208,-26.5883,-22.7292,-19.245,-16.025,-13.3403,-12.8167,-15.7298,-21.0103
0.0186464,0.0001,0,-3.88906,-29.0594,-29.9782,-26.3937,-22.5552,-19.0764,-15.8511,-13.1397,-12.5303,-15.2452,-20.1623
0.0187149,0.0001,0,-3.82717,-28.7833,-29.748,-26.1991,-22.3817,-18.9089,-15.6793,-12.9425,-12.2513,-14.7772,-19.3463
0.0187835,0.0001,0,-3.76529,-28.5073,-29.5177,-26.0045,-22.2083,-18.7415,-15.5074,-12.7454,-11.9724,-14.3091,-18.5303
0.018852,0.0001,0,-3.70546,-28.2307,-29.2851,-25.809,-22.0353,-18.5758,-15.3391,-12.5552,-11.7084,-13.8744,-17.7819
0.0189206,0.0001,0,-3.64627,-27.954,-29.0517,-25.6133,-21.8625,-18.4108,-15.1719,-12.3672,-11.4491,-13.4502,-17.0551
0.0189891,0.0001,0,-3.58709,-27.6773,-28.8184,-25.4175,-21.6897,-18.2458,-15.0047,-12.1792,-11.1898,-13.0259,-16.3283
0.0190577,0.0001,0,-3.53,-27.3984,-28.581,-25.2197,-21.5165,-18.0818,-14.8405,-11.9974,-10.9444,-12.6332,-15.6682
0.0191262,0.0001,0,-3.47332,-27.119,-28.3429,-25.0214,-21.3432,-17.9181,-14.6768,-11.8168,-10.7016,-12.2464,-15.0206
0.0191948,0.0001,0,-3.41663,-26.8397,-28.1048,-24.8232,-21.1699,-17.7544,-14.5131,-11.6362,-10.4587,-11.8596,-14.373
0.0192633,0.0001,0,-3.36205,-26.5565,-27.8612,-24.6218,-20.9953,-17.591,-14.3516,-11.4611,-10.2287,-11.5022,-13.7897
0.0193319,0.0001,0,-3.30765,-26.2729,-27.6171,-24.4201,-20.8205,-17.4276,-14.1902,-11.2864,-9.99969,-11.1472,-13.2117
0.0194004,0.0001,0,-3.25327,-25.9892,-27.373,-24.2183,-20.6458,-17.2642,-14.0289,-11.1118,-9.77075,-10.7924,-12.6341
0.019469,0.0001,0,-3.20098,-25.7006,-27.1226,-24.0127,-20.469,-17.1005,-13.8692,-10.9419,-9.55339,-10.4645,-12.1168
0.0195375,0.0001,0,-3.1487,-25.412,-26.8722,-23.807,-20.2923,-16.9368,-13.7095,-10.772,-9.33603,-10.1366,-11.5994
0.0196061,0.0001,0,-3.09659,-25.1231,-26.6213,-23.601,-20.1154,-16.7731,-13.5498,-10.6025,-9.11957,-9.81086,-11.0868
0.0196746,0.0001,0,-3.04632,-24.8306,-26.3657,-23.3918,-19.9367,-16.6091,-13.3915,-10.4368,-8.91245,-9.50659,-10.6222
0.0197432,0.0001,0,-2.99605,-24.5382,-26.11,-23.1826,-19.7581,-16.445,-13.2331,-10.2712,-8.70533,-9.20232,-10.1576
0.0198118,0.0001,0,-2.94613,-24.2457,-25.854,-22.9732,-19.5794,-16.281,-13.0751,-10.1063,-8.49987,-8.90171,-9.70098
0.0198803,0.0001,0,-2.8979,-23.9531,-25.5961,-22.7623,-19.4,-16.1174,-12.9186,-9.94499,-8.30245,-8.61874,-9.28245
0.0199489,0.0001,0,-2.84966,-23.6605,-25.3382,-22.5515,-19.2206,-15.9538,-12.7621,-9.78372,-8.10503,-8.33577,-8.86392
0.0200174,0.0001,0,-2.80197,-23.3693,-25.0809,-22.341,-19.0416,-15.7906,-12.6064,-9.62375,-7.91011,-8.05786,-8.45561
0.020086,0.0001,0,-2.75588,-23.082,-24.8254,-22.1314,-18.8634,-15.6289,-12.4529,-9.4676,-7.72252,-7.7948,-8.07729
0.0201545,0.0001,0,-2.70979,-22.7948,-24.5699,-21.9219,-18.6853,-15.4672,-12.2995,-9.31145,-7.53493,-7.53175,-7.69898
0.0202231,0.0001,0,-2.66447,-22.5113,-24.3168,-21.7139,-18.5084,-15.3067,-12.1475,-9.15732,-7.35076,-7.27507,-7.33252
0.0202916,0.0001,0,-2.62065,-22.2351,-24.0685,-21.509,-18.3338,-15.1487,-11.9984,-9.0072,-7.17335,-7.03097,-6.98943
0.0203602,0.0001,0,-2.57682,-21.9588,-23.8202,-21.304,-18.1593,-14.9906,-11.8493,-8.85708,-6.99594,-6.78687,-6.64634
0.0204287,0.0001,0,-2.53397,-21.6887,-23.5763,-21.1021,-17.987,-14.8347,-11.7025,-8.70976,-6.82285,-6.55028,-6.31621
0.0204973,0.0001,0,-2.49245,-21.4272,-23.3388,-20.9044,-17.8179,-14.6817,-11.5589,-8.56633,-6.65575,-6.32411,-6.00402
0.0205658,0.0001,0,-2.45092,-21.1657,-23.1013,-20.7067,-17.6488,-14.5287,-11.4153,-8.4229,-6.48864,-6.09793,-5.69184
0.0206344,0.0001,0,-2.41052,-20.9122,-22.8701,-20.5134,-17.483,-14.3787,-11.2746,-8.28295,-6.32658,-5.88012,-5.39334
0.0207029,0.0001,0,-2.37123,-20.6668,-22.6453,-20.3245,-17.3205,-14.2317,-11.137,-8.14646,-6.16953,-5.67062,-5.10841
0.0207715,0.0001,0,-2.33193,-20.4213,-22.4204,-20.1356,-17.1581,-14.0847,-10.9993,-8.00997,-6.01247,-5.46111,-4.82349
0.02084,0.0001,0,-2.29386,-20.1849,-22.2031,-19.9521,-16.9997,-13.9413,-10.8653,-7.87746,-5.86096,-5.26052,-4.55268
0.0209086,0.0001,0,-2.25665,-19.9549,-21.9911,-19.7725,-16.8443,-13.8004,-10.7337,-7.74779,-5.7134,-5.06628,-4.29192
0.0209772,0.0001,0,-2.21945,-19.725,-21.7791,-19.5928,-16.6889,-13.6596,-10.6022,-7.61812,-5.56583,-4.87203,-4.03115
0.0210457,0.0001,0,-2.18353,-19.5043,-21.5753,-19.4192,-16.5381,-13.5228,-10.4746,-7.49276,-5.42411,-4.68699,-3.78471
0.0211143,0.0001,0,-2.14826,-19.2884,-21.3756,-19.2486,-16.3897,-13.3881,-10.349,-7.36956,-5.28532,-4.50655,-3.54543
0.0211828,0.0001,0,-2.11298,-19.0724,-21.1759,-19.0781,-16.2413,-13.2534,-10.2234,-7.24636,-5.14653,-4.32612,-3.30615
0.0212514,0.0001,0,-2.07905,-18.8657,-20.9845,-18.9139,-16.0978,-13.123,-10.102,-7.12769,-5.01375,-4.155,-3.08119
0.0213199,0.0001,0,-2.04556,-18.662,-20.7959,-18.7518,-15.956,-12.9941,-9.98202,-7.01053,-4.88299,-3.987,-2.86103
0.0213885,0.0001,0,-2.01208,-18.4584,-20.6073,-18.5897,-15.8143,-12.8652,-9.86202,-6.89337,-4.75223,-3.819,-2.64088
0.021457,0.0001,0,-1.97998,-18.2636,-20.4269,-18.434,-15.6776,-12.7408,-9.74634,-6.78083,-4.62752,-3.66027,-2.43485
0.0215256,0.0001,0,-1.94816,-18.0707,-20.2482,-18.2797,-15.542,-12.6173,-9.63154,-6.66923,-4.50404,-3.50341,-2.23168
0.0215941,0.0001,0,-1.91634,-17.8778,-20.0695,-18.1253,-15.4064,-12.4938,-9.51674,-6.55763,-4.38056,-3.34655,-2.02852
0.0216627,0.0001,0,-1.88594,-17.6933,-19.8987,-17.9773,-15.2759,-12.3749,-9.40629,-6.45066,-4.2631,-3.1988,-1.83915
0.0217312,0.0001,0,-1.85567,-17.5097,-19.7287,-17.8299,-15.1459,-12.2563,-9.29625,-6.34413,-4.14619,-3.0519,-1.65107
0.0217998,0.0001,0,-1.82541,-17.326,-19.5586,-17.6824,-15.0159,-12.1378,-9.1862,-6.23759,-4.02929,-2.90501,-1.46299
0.0218683,0.0001,0,-1.7966,-17.1504,-19.3959,-17.541,-14.8908,-12.0237,-9.08045,-6.13561,-3.91828,-2.76696,-1.28824
0.0219369,0.0001,0,-1.7678,-16.9748,-19.2332,-17.3996,-14.7658,-11.9097,-8.9747,-6.03365,-3.80728,-2.62895,-1.11354
0.0220054,0.0001,0,-1.7391,-16.7998,-19.0711,-17.2586,-14.6412,-11.7959,-8.86927,-5.93201,-3.6967,-2.49156,-0.939767
0.022074,0.0001,0,-1.71168,-16.6312,-18.9146,-17.1224,-14.5205,-11.6858,-8.76735,-5.83413,-3.59098,-2.36143,-0.776875
0.0221425,0.0001,0,-1.68425,-16.4625,-18.7582,-16.9862,-14.3998,-11.5757,-8.66544,-5.73625,-3.48525,-2.2313,-0.613983
0.0222111,0.0001,0,-1.65703,-16.2949,-18.6026,-16.8506,-14.2798,-11.4662,-8.56406,-5.63895,-3.38028,-2.1023,-0.452776
0.0222797,0.0001,0,-1.6309,-16.1323,-18.4513,-16.7187,-14.1628,-11.3595,-8.4655,-5.54467,-3.27921,-1.97914,-0.300292
0.0223482,0.0001,0,-1.60477,-15.9698,-18.3,-16.5867,-14.0459,-11.2528,-8.36694,-5.45039,-3.17815,-1.85598,-0.147809
0.0224168,0.0001,0,-1.57895,-15.8085,-18.1497,-16.4556,-13.9297,-11.1468,-8.26908,-5.35687,-3.07808,-1.73432,0.00244326
0.0224853,0.0001,0,-1.55405,-15.6511,-18.0025,-16.327,-13.8157,-11.0431,-8.17338,-5.26571,-2.9811,-1.61729,0.145797
0.0225539,0.0001,0,-1.52915,-15.4937,-17.8552,-16.1985,-13.7018,-10.9393,-8.07769,-5.17455,-2.88412,-1.50026,0.289151
0.0226224,0.0001,0,-1.50462,-15.3378,-17.709,-16.0707,-13.5887,-10.8363,-7.98278,-5.08425,-2.78829,-1.38498,0.429903
0.022691,0.0001,0,-1.48089,-15.1848,-17.5648,-15.9447,-13.4771,-10.7348,-7.88947,-4.99573,-2.69483,-1.27328,0.565301
0.0227595,0.0001,0,-1.45715,-15.0318,-17.4206,-15.8187,-13.3656,-10.6334,-7.79616,-4.90721,-2.60138,-1.16159,0.700699
0.0228281,0.0001,0,-1.43386,-14.8803,-17.2772,-15.6934,-13.2548,-10.5327,-7.70362,-4.81958,-2.50914,-1.05177,0.833282
0.0228966,0.0001,0,-1.41121,-14.731,-17.1351,-15.5691,-13.1449,-10.433,-7.61221,-4.73323,-2.41867,-0.944662,0.961804
0.0229652,0.0001,0,-1.38857,-14.5817,-16.9929,-15.4448,-13.0351,-10.3334,-7.52079,-4.64688,-2.3282,-0.837555,1.09033
0.0230337,0.0001,0,-1.36644,-14.4338,-16.8513,-15.3209,-12.9257,-10.2343,-7.43006,-4.56136,-2.23893,-0.732356,1.21596
0.0231023,0.0001,0,-1.34484,-14.2873,-16.7101,-15.1974,-12.8169,-10.1359,-7.34004,-4.47671,-2.15092,-0.629126,1.33861
0.0231708,0.0001,0,-1.32323,-14.1409,-16.569,-15.0739,-12.7081,-10.0375,-7.25002,-4.39205,-2.0629,-0.525896,1.46127
0.0232394,0.0001,0,-1.30219,-13.9956,-16.4279,-14.9504,-12.5995,-9.93948,-7.16051,-4.3081,-1.97599,-0.424497,1.5811
0.0233079,0.0001,0,-1.28156,-13.8513,-16.2868,-14.8269,-12.4911,-9.84174,-7.07138,-4.22466,-1.8899,-0.324456,1.69883
0.0233765,0.0001,0,-1.26093,-13.7069,-16.1457,-14.7035,-12.3826,-9.74399,-6.98226,-4.14122,-1.80381,-0.224414,1.81657
0.023445,0.0001,0,-1.2409,-13.5633,-16.004,-14.5794,-12.2739,-9.64631,-6.89338,-4.05827,-1.71864,-0.126028,1.93166
0.0235136,0.0001,0,-1.22119,-13.4202,-15.8619,-14.4551,-12.1652,-9.54865,-6.80464,-3.97557,-1.63396,-0.0285059,2.04538
0.0235822,0.0001,0,-1.20148,-13.2771,-15.7198,-14.3308,-12.0564,-9.451,-6.71589,-3.89287,-1.54929,0.0690161,2.15909
0.0236507,0.0001,0,-1.1824,-13.1342,-15.5763,-14.2052,-11.9468,-9.35299,-6.62705,-3.81037,-1.46527,0.165157,2.27047
0.0237193,0.0001,0,-1.16355,-12.9914,-15.4323,-14.0792,-11.8371,-9.25486,-6.53818,-3.72793,-1.38149,0.260812,2.38103
0.0237878,0.0001,0,-1.14469,-12.8486,-15.2882,-13.9532,-11.7273,-9.15672,-6.4493,-3.64549,-1.29771,0.356467,2.49159
0.0238564,0.0001,0,-1.12649,-12.7053,-15.1417,-13.8252,-11.6162,-9.05775,-6.35992,-3.56289,-1.21426,0.45109,2.6002
0.0239249,0.0001,0,-1.10842,-12.5619,-14.9947,-13.6967,-11.5048,-8.9586,-6.27044,-3.48026,-1.1309,0.54549,2.70839
0.0239935,0.0001,0,-1.09036,-12.4185,-14.8478,-13.5683,-11.3934,-8.85944,-6.18095,-3.39763,-1.04753,0.63989,2.81658
0.024062,0.0001,0,-1.07295,-12.2737,-14.6975,-13.4371,-11.2801,-8.75896,-6.09054,-3.31448,-0.964163,0.733627,2.92324
0.0241306,0.0001,0,-1.05561,-12.1289,-14.5468,-13.3056,-11.1665,-8.65834,-6.00004,-3.23128,-0.880799,0.827293,3.02974
0.0241991,0.0001,0,-1.03828,-11.984,-14.3962,-13.1742,-11.053,-8.55772,-5.90953,-3.14808,-0.797436,0.92096,3.13624
0.0242677,0.0001,0,-1.0216,-11.8373,-14.2417,-13.0396,-10.9372,-8.45546,-5.81785,-3.06414,-0.71387,1.01419,3.24147
0.0243362,0.0001,0,-1.00494,-11.6907,-14.0872,-12.9049,-10.8214,-8.35319,-5.72615,-2.98019,-0.630301,1.10742,3.34668
0.0244048,0.0001,0,-0.988315,-11.5439,-13.9324,-12.7701,-10.7054,-8.25081,-5.63439,-2.89621,-0.546729,1.2006,3.4518
0.0244733,0.0001,0,-0.972289,-11.3959,-13.7749,-12.6328,-10.5877,-8.14716,-5.54172,-2.8117,-0.463099,1.29328,3.55568
0.0245419,0.0001,0,-0.956263,-11.2479,-13.6173,-12.4955,-10.4699,-8.04351,-5.44905,-2.72718,-0.379469,1.38595,3.65956
0.0246104,0.0001,0,-0.940336,-11.1,-13.4595,-12.3581,-10.352,-7.93979,-5.35634,-2.64268,-0.29592,1.47845,3.76315
0.024679,0.0001,0,-0.924956,-10.9524,-13.3009,-12.2198,-10.2335,-7.83565,-5.26344,-2.55824,-0.212818,1.56996,3.86509
0.0247476,0.0001,0,-0.909577,-10.8049,-13.1423,-12.0814,-10.115,-7.73151,-5.17054,-2.4738,-0.129716,1.66147,3.96703
0.0248161,0.0001,0,-0.894358,-10.6581,-12.9841,-11.9434,-9.99665,-7.62757,-5.07785,-2.38961,-0.046952,1.75248,4.06828
0.0248847,0.0001,0,-0.879662,-10.5136,-12.8274,-11.8063,-9.87903,-7.5243,-4.98585,-2.30622,0.0347115,1.84185,4.16728
0.0249532,0.0001,0,-0.864966,-10.3691,-12.6707,-11.6692,-9.7614,-7.42102,-4.89386,-2.22283,0.116375,1.93122,4.26629
0.0250218,0.0001,0,-0.850499,-10.2265,-12.5156,-11.5332,-9.64464,-7.31848,-4.80253,-2.14009,0.197282,2.0196,4.36403
0.0250903,0.0001,0,-0.836523,-10.0877,-12.3638,-11.3996,-9.52974,-7.21751,-4.71264,-2.05877,0.276563,2.10584,4.45906
0.0251589,0.0001,0,-0.822548,-9.94892,-12.212,-11.2661,-9.41483,-7.11654,-4.62275,-1.97745,0.355844,2.19207,4.55409
0.0252274,0.0001,0,-0.808866,-9.81312,-12.0631,-11.1347,-9.30157,-7.01694,-4.53407,-1.89726,0.433903,2.27678,4.64726
0.025296,0.0001,0,-0.795624,-9.6818,-11.9184,-11.0065,-9.19077,-6.91938,-4.4472,-1.81876,0.510126,2.35918,4.73763
0.0253645,0.0001,0,-0.782381,-9.55047,-11.7737,-10.8783,-9.07997,-6.82182,-4.36032,-1.74026,0.58635,2.44159,4.82801
0.0254331,0.0001,0,-0.769482,-9.423,-11.6329,-10.7532,-8.9715,-6.72618,-4.27513,-1.66331,0.660956,2.52203,4.91602
0.0255016,0.0001,0,-0.756949,-9.29968,-11.4963,-10.6313,-8.86553,-6.63261,-4.19173,-1.588,0.733826,2.60035,5.00151
0.0255702,0.0001,0,-0.744417,-9.17636,-11.3597,-10.5093,-8.75956,-6.53904,-4.10833,-1.5127,0.806696,2.67868,5.08699
0.0256387,0.0001,0,-0.73226,-9.05737,-11.2276,-10.391,-8.65642,-6.44779,-4.02695,-1.43923,0.877677,2.75474,5.1698
0.0257073,0.0001,0,-0.720393,-8.94172,-11.099,-10.2755,-8.55544,-6.35834,-3.94713,-1.36717,0.947203,2.82905,5.25054
0.0257758,0.0001,0,-0.708526,-8.82607,-10.9704,-10.16,-8.45447,-6.26889,-3.8673,-1.29511,1.01673,2.90337,5.33127
0.0258444,0.0001,0,-0.697057,-8.7149,-10.8467,-10.0485,-8.35661,-6.182,-3.7897,-1.22506,1.08421,2.97526,5.40915
0.0259129,0.0001,0,-0.685805,-8.60618,-10.7256,-9.93904,-8.26044,-6.09652,-3.7133,-1.15611,1.15057,3.04584,5.48547
0.0259815,0.0001,0,-0.674553,-8.49745,-10.6046,-9.82963,-8.16428,-6.01104,-3.63691,-1.08715,1.21693,3.11641,5.56179
0.0260501,0.0001,0,-0.663717,-8.39318,-10.4884,-9.72431,-8.07137,-5.92825,-3.56284,-1.02029,1.28117,3.18448,5.63517
0.0261186,0.0001,0,-0.653034,-8.29055,-10.3741,-9.62049,-7.97966,-5.84647,-3.48964,-0.954208,1.34462,3.25164,5.70746
0.0261872,0.0001,0,-0.642352,-8.18792,-10.2597,-9.51668,-7.88796,-5.76468,-3.41644,-0.888127,1.40807,3.31879,5.77976
0.0262557,0.0001,0,-0.632101,-8.08962,-10.1502,-9.41693,-7.79954,-5.68563,-3.34561,-0.824174,1.46938,3.38344,5.84911
0.0263243,0.0001,0,-0.621949,-7.99231,-10.0418,-9.31812,-7.71187,-5.60721,-3.27532,-0.760711,1.53019,3.44751,5.91778
0.0263928,0.0001,0,-0.611798,-7.89501,-9.93339,-9.21931,-7.62421,-5.52879,-3.20502,-0.697248,1.591,3.51158,5.98646
0.0264614,0.0001,0,-0.60209,-7.80186,-9.8296,-9.12444,-7.53975,-5.45306,-3.13707,-0.635885,1.6497,3.5732,6.05224
0.0265299,0.0001,0,-0.592434,-7.7092,-9.72635,-9.03003,-7.45567,-5.37765,-3.06938,-0.574768,1.70815,3.63452,6.11769
0.0265985,0.0001,0,-0.582779,-7.61655,-9.6231,-8.93562,-7.3716,-5.30224,-3.0017,-0.513651,1.7666,3.69585,6.18314
0.026667,0.0001,0,-0.573578,-7.52786,-9.52418,-8.84492,-7.29057,-5.22941,-2.93626,-0.454559,1.82301,3.7548,6.24579
0.0267356,0.0001,0,-0.564388,-7.43926,-9.42535,-8.7543,-7.20962,-5.15664,-2.87087,-0.395513,1.87938,3.81369,6.30838
0.0268041,0.0001,0,-0.555225,-7.35088,-9.32675,-8.66387,-7.12882,-5.084,-2.8056,-0.336575,1.93563,3.87246,6.37083
0.0268727,0.0001,0,-0.546473,-7.26584,-9.23166,-8.57645,-7.05053,-5.0135,-2.7422,-0.279325,1.99018,3.92923,6.43092
0.0269412,0.0001,0,-0.537722,-7.1808,-9.13657,-8.48903,-6.97223,-4.943,-2.6788,-0.222076,2.04472,3.98601,6.491
0.0270098,0.0001,0,-0.52903,-7.09621,-9.04193,-8.40199,-6.89425,-4.87277,-2.61564,-0.165043,2.09905,4.04252,6.55078
0.0270783,0.0001,0,-0.520692,-7.01428,-8.94993,-8.31719,-6.81816,-4.80417,-2.55391,-0.109316,2.15204,4.09746,6.60871
0.0271469,0.0001,0,-0.512355,-6.93236,-8.85794,-8.23239,-6.74206,-4.73557,-2.49218,-0.0535886,2.20503,4.1524,6.66663
0.0272155,0.0001,0,-0.504106,-6.85104,-8.76651,-8.14806,-6.66636,-4.66731,-2.43075,0.00185688,2.25773,4.20699,6.72413
0.027284,0.0001,0,-0.49616,-6.77184,-8.67701,-8.06532,-6.59201,-4.60024,-2.37039,0.0563334,2.30942,4.26038,6.7802
0.0273526,0.0001,0,-0.488214,-6.69263,-8.58751,-7.98259,-6.51766,-4.53317,-2.31002,0.11081,2.36112,4.31377,6.83628
0.0274211,0.0001,0,-0.480381,-6.61414,-8.49859,-7.90031,-6.44371,-4.46646,-2.24997,0.164985,2.41249,4.36677,6.89187
0.0274897,0.0001,0,-0.472806,-6.53729,-8.41101,-7.81909,-6.37065,-4.40055,-2.19066,0.218483,2.46315,4.41888,6.94641
0.0275582,0.0001,0,-0.46523,-6.46043,-8.32342,-7.73786,-6.29759,-4.33464,-2.13134,0.27198,2.5138,4.471,7.00094
0.0276268,0.0001,0,-0.457791,-6.38435,-8.23635,-7.65701,-6.22486,-4.26904,-2.07231,0.325202,2.56415,4.52272,7.05498
0.0276953,0.0001,0,-0.450565,-6.30948,-8.15011,-7.57676,-6.15264,-4.20392,-2.01373,0.377994,2.61402,4.57383,7.10827
0.0277639,0.0001,0,-0.443339,-6.23462,-8.06387,-7.4965,-6.08043,-4.1388,-1.95515,0.430786,2.66389,4.62494,7.16156
0.0278324,0.0001,0,-0.43627,-6.16053,-7.97799,-7.41644,-6.00839,-4.07388,-1.89677,0.483375,2.71351,4.6757,7.2144
0.027901,0.0001,0,-0.429376,-6.08731,-7.89253,-7.33661,-5.93657,-4.00918,-1.83861,0.535737,2.76285,4.72608,7.26675
0.0279695,0.0001,0,-0.422481,-6.01408,-7.80706,-7.25678,-5.86474,-3.94449,-1.78045,0.588099,2.81219,4.77645,7.31909
0.0280381,0.0001,0,-0.415759,-5.94156,-7.72171,-7.17689,-5.79289,-3.87981,-1.72234,0.640379,2.86139,4.82657,7.37108
0.0281066,0.0001,0,-0.409176,-5.86959,-7.63645,-7.09694,-5.721,-3.81515,-1.66428,0.692592,2.91046,4.87649,7.42277
0.0281752,0.0001,0,-0.402593,-5.79763,-7.5512,-7.017,-5.64911,-3.75049,-1.60622,0.744806,2.95954,4.9264,7.47447
0.0282437,0.0001,0,-0.396196,-5.72622,-7.46569,-6.93664,-5.5769,-3.68562,-1.54801,0.797105,3.00861,4.97619,7.52594
0.0283123,0.0001,0,-0.389906,-5.65512,-7.38005,-6.85604,-5.5045,-3.62063,-1.48972,0.849452,3.05768,5.02591,7.57729
0.0283809,0.0001,0,-0.383615,-5.58403,-7.29441,-6.77544,-5.4321,-3.55563,-1.43144,0.9018,3.10676,5.07564,7.62863
0.0284494,0.0001,0,-0.377521,-5.51324,-7.20807,-6.69399,-5.35902,-3.49013,-1.37275,0.954447,3.15601,5.12542,7.67993
0.028518,0.0001,0,-0.371503,-5.44258,-7.12146,-6.6122,-5.28566,-3.42443,-1.31392,1.00721,3.20534,5.17523,7.73122
0.0285865,0.0001,0,-0.365486,-5.37192,-7.03485,-6.53041,-5.21231,-3.35872,-1.25509,1.05997,3.25467,5.22503,7.7825
0.0286551,0.0001,0,-0.359671,-5.30125,-6.947,-6.44728,-5.13786,-3.29217,-1.19557,1.11328,3.30441,5.27511,7.83396
0.0287236,0.0001,0,-0.353905,-5.23058,-6.85885,-6.36382,-5.06315,-3.22541,-1.13589,1.16672,3.35424,5.32526,7.88546
0.0287922,0.0001,0,-0.34814,-5.15991,-6.7707,-6.28035,-4.98843,-3.15865,-1.07621,1.22016,3.40408,5.3754,7.93697
0.0288607,0.0001,0,-0.34258,-5.08888,-6.68079,-6.19507,-4.91223,-3.09072,-1.01557,1.27439,3.45453,5.42603,7.98886
0.0289293,0.0001,0,-0.337047,-5.01779,-6.59066,-6.10956,-4.83584,-3.02264,-0.954802,1.32872,3.50506,5.47673,8.0408
0.0289978,0.0001,0,-0.331513,-4.94671,-6.50052,-6.02404,-4.75945,-2.95456,-0.894037,1.38304,3.55559,5.52742,8.09274
0.0290664,0.0001,0,-0.326187,-4.87504,-6.40835,-5.93647,-4.68137,-2.88512,-0.832162,1.43828,3.60685,5.57871,8.14519
0.0291349,0.0001,0,-0.320868,-4.80335,-6.31611,-5.84882,-4.60324,-2.81564,-0.77025,1.49355,3.65814,5.63002,8.19765
0.0292035,0.0001,0,-0.315559,-4.73164,-6.22379,-5.7611,-4.52504,-2.74611,-0.708292,1.54886,3.70946,5.68135,8.25013
0.029272,0.0001,0,-0.310444,-4.65957,-6.12992,-5.67177,-4.44551,-2.67552,-0.645466,1.60487,3.76132,5.73311,8.30294
0.0293406,0.0001,0,-0.305329,-4.5875,-6.03605,-5.58245,-4.36598,-2.60492,-0.58264,1.66089,3.81319,5.78487,8.35575
0.0294091,0.0001,0,-0.300241,-4.51548,-5.94213,-5.49305,-4.28639,-2.53428,-0.519773,1.71693,3.86507,5.83662,8.40855
0.0294777,0.0001,0,-0.295333,-4.44383,-5.84785,-5.40314,-4.20636,-2.46329,-0.456644,1.77315,3.91704,5.88835,8.46123
0.0295462,0.0001,0,-0.290424,-4.37217,-5.75358,-5.31323,-4.12632,-2.3923,-0.393515,1.82938,3.96901,5.94008,8.51391
0.0296148,0.0001,0,-0.285562,-4.30087,-5.65959,-5.22354,-4.04645,-2.32146,-0.330512,1.88549,4.02085,5.99166,8.5664
0.0296834,0.0001,0,-0.280872,-4.23084,-5.56668,-5.13462,-3.96718,-2.25112,-0.267965,1.94117,4.07223,6.04268,8.61825
0.0297519,0.0001,0,-0.276181,-4.16081,-5.47376,-5.0457,-3.88792,-2.18079,-0.205419,1.99685,4.12361,6.0937,8.67009
0.0298205,0.0001,0,-0.271559,-4.09162,-5.38178,-4.95756,-3.80926,-2.11097,-0.143316,2.05214,4.17461,6.1443,8.72147
0.029889,0.0001,0,-0.267099,-4.02443,-5.292,-4.87123,-3.73206,-2.04236,-0.0822576,2.1065,4.22471,6.19392,8.77178
0.0299576,0.0001,0,-0.262638,-3.95723,-5.20221,-4.7849,-3.65487,-1.97374,-0.0212007,2.16085,4.27482,6.24354,8.82208
0.0300261,0.0001,0,-0.258267,-3.89141,-5.11409,-4.69999,-3.57882,-1.90609,0.0390378,2.21449,4.32424,6.29244,8.87161
0.0300947,0.0001,0,-0.254041,-3.82784,-5.02868,-4.61741,-3.50465,-1.83999,0.0979436,2.26696,4.37256,6.34017,8.91988
0.0301632,0.0001,0,-0.249814,-3.76426,-4.94327,-4.53482,-3.43047,-1.77389,0.156849,2.31944,4.42088,6.38791,8.96816
0.0302318,0.0001,0,-0.245693,-3.70248,-4.86011,-4.45421,-3.35791,-1.70914,0.214609,2.37091,4.46827,6.43467,9.0154
0.0303003,0.0001,0,-0.241693,-3.64276,-4.77958,-4.3759,-3.28723,-1.64594,0.271043,2.42123,4.51459,6.48031,9.06143
0.0303689,0.0001,0,-0.237693,-3.58305,-4.69905,-4.29758,-3.21654,-1.58274,0.327476,2.47155,4.5609,6.52594,9.10747
0.0304374,0.0001,0,-0.233809,-3.52534,-4.62114,-4.22161,-3.14779,-1.52115,0.382538,2.52068,4.60611,6.57044,9.1523
0.030506,0.0001,0,-0.230021,-3.46931,-4.54543,-4.1476,-3.08065,-1.46089,0.43646,2.56882,4.65041,6.614,9.19613
0.0305745,0.0001,0,-0.226233,-3.41328,-4.46971,-4.07358,-3.0135,-1.40064,0.490382,2.61696,4.69471,6.65755,9.23995
0.0306431,0.0001,0,-0.222569,-3.35934,-4.39679,-4.00211,-2.94847,-1.34214,0.542802,2.66379,4.73781,6.69987,9.28248
0.0307116,0.0001,0,-0.218977,-3.30663,-4.32552,-3.93213,-2.88468,-1.28469,0.594336,2.70986,4.7802,6.74147,9.32424
0.0307802,0.0001,0,-0.215386,-3.25392,-4.25425,-3.86215,-2.82089,-1.22724,0.64587,2.75593,4.82259,6.78307,9.366
0.0308487,0.0001,0,-0.211924,-3.2033,-4.1858,-3.79478,-2.75929,-1.17162,0.695843,2.80065,4.86374,6.8234,9.40642
0.0309173,0.0001,0,-0.208514,-3.15352,-4.1185,-3.72846,-2.69857,-1.11674,0.745183,2.84482,4.90439,6.86321,9.44629
0.0309859,0.0001,0,-0.205104,-3.10374,-4.0512,-3.66215,-2.63786,-1.06186,0.794523,2.88899,4.94504,6.90303,9.48617
0.0310544,0.0001,0,-0.201829,-3.05599,-3.98667,-3.59841,-2.57932,-1.00881,0.842298,2.93181,4.98445,6.94158,9.52472
0.031123,0.0001,0,-0.198589,-3.00878,-3.92286,-3.53534,-2.52134,-0.956244,0.889666,2.97427,5.02353,6.97981,9.56292
0.0311915,0.0001,0,-0.195348,-2.96157,-3.85904,-3.47226,-2.46337,-0.903674,0.937034,3.01673,5.06261,7.01803,9.60112
0.0312601,0.0001,0,-0.192246,-2.91633,-3.79788,-3.41168,-2.40751,-0.852889,0.982876,3.05787,5.10049,7.05503,9.63803
0.0313286,0.0001,0,-0.189164,-2.87136,-3.7371,-3.35144,-2.35195,-0.802356,1.0285,3.09883,5.13819,7.09185,9.67475
0.0313972,0.0001,0,-0.186082,-2.8264,-3.67631,-3.2912,-2.29639,-0.751823,1.07413,3.13978,5.17589,7.12867,9.71147
0.0314657,0.0001,0,-0.183143,-2.78333,-3.61802,-3.23329,-2.24282,-0.70298,1.11831,3.17948,5.21244,7.16431,9.74696
0.0315343,0.0001,0,-0.180209,-2.74035,-3.55984,-3.17549,-2.18933,-0.654211,1.16242,3.21913,5.24894,7.19991,9.7824
0.0316028,0.0001,0,-0.177281,-2.69744,-3.50175,-3.11776,-2.13592,-0.605503,1.20648,3.25872,5.2854,7.23547,9.81778
0.0316714,0.0001,0,-0.174488,-2.6562,-3.44578,-3.06201,-2.08419,-0.558229,1.24931,3.29725,5.32088,7.27002,9.85211
0.0317399,0.0001,0,-0.171695,-2.61496,-3.38981,-3.00625,-2.03246,-0.510954,1.29214,3.33578,5.35635,7.30457,9.88645
0.0318085,0.0001,0,-0.168918,-2.57391,-3.33407,-2.9507,-1.9809,-0.463832,1.33484,3.3742,5.39172,7.33901,9.92066
0.031877,0.0001,0,-0.166257,-2.53421,-3.27996,-2.89662,-1.93061,-0.417786,1.37661,3.41181,5.42635,7.37269,9.95406
0.0319456,0.0001,0,-0.163596,-2.49451,-3.22585,-2.84254,-1.88031,-0.37174,1.41838,3.44942,5.46098,7.40637,9.98747
0.0320141,0.0001,0,-0.160961,-2.4551,-3.17204,-2.78874,-1.83025,-0.325893,1.45998,3.48688,5.49546,7.4399,10.0207
0.0320827,0.0001,0,-0.158425,-2.41676,-3.11945,-2.73599,-1.78107,-0.280815,1.50092,3.52376,5.52941,7.47287,10.0534
0.0321513,0.0001,0,-0.155889,-2.37842,-3.06685,-2.68324,-1.7319,-0.235738,1.54185,3.56064,5.56336,7.50584,10.086
0.0322198,0.0001,0,-0.153387,-2.34042,-3.01461,-2.63078,-1.68297,-0.190865,1.5826,3.59736,5.59716,7.53865,10.1185
0.0322884,0.0001,0,-0.150969,-2.30327,-2.96321,-2.57901,-1.63462,-0.146497,1.62292,3.6337,5.6306,7.57108,10.1505
0.0323569,0.0001,0,-0.148551,-2.26612,-2.91181,-2.52725,-1.58627,-0.102128,1.66324,3.67004,5.66404,7.60351,10.1826
0.0324255,0.0001,0,-0.146174,-2.22936,-2.86074,-2.47572,-1.53811,-0.057928,1.7034,3.70625,5.69735,7.63579,10.2145
0.032494,0.0001,0,-0.143868,-2.19323,-2.81023,-2.4246,-1.49028,-0.014012,1.74332,3.74224,5.73045,7.66784,10.2461
0.0325626,0.0001,0,-0.141561,-2.15711,-2.75972,-2.37348,-1.44245,0.0299039,1.78324,3.77823,5.76355,7.69988,10.2778
0.0326311,0.0001,0,-0.139303,-2.12138,-2.70947,-2.3225,-1.39471,0.0737316,1.82308,3.81415,5.79657,7.73183,10.3093
0.0326997,0.0001,0,-0.137102,-2.08612,-2.65953,-2.27169,-1.3471,0.117453,1.86282,3.84998,5.8295,7.76366,10.3407
0.0327682,0.0001,0,-0.134901,-2.05086,-2.60959,-2.22088,-1.29948,0.161175,1.90256,3.88581,5.86243,7.79549,10.372
0.0328368,0.0001,0,-0.132753,-2.01597,-2.55979,-2.17005,-1.25182,0.204931,1.94233,3.92166,5.89536,7.8273,10.4033
0.0329053,0.0001,0,-0.130652,-1.9814,-2.5101,-2.11921,-1.20412,0.248717,1.98212,3.95753,5.9283,7.85908,10.4346
0.0329739,0.0001,0,-0.12855,-1.94683,-2.46042,-2.06836,-1.15641,0.292503,2.0219,3.99339,5.96123,7.89086,10.4659
0.0330424,0.0001,0,-0.126507,-1.91258,-2.41069,-2.01729,-1.10847,0.33649,2.06186,4.0294,5.99428,7.92271,10.4972
0.033111,0.0001,0,-0.124499,-1.87852,-2.36092,-1.96608,-1.06038,0.3806,2.10192,4.0655,6.02739,7.95461,10.5286
0.0331795,0.0001,0,-0.122491,-1.84446,-2.31116,-1.91486,-1.01229,0.424711,2.14198,4.1016,6.06051,7.98651,10.56
0.0332481,0.0001,0,-0.120544,-1.81062,-2.26111,-1.86315,-0.963719,0.469228,2.18238,4.13799,6.09387,8.01861,10.5915
0.0333166,0.0001,0,-0.118623,-1.77687,-2.21093,-1.81122,-0.914942,0.513918,2.22293,4.17451,6.12733,8.05079,10.6231
0.0333852,0.0001,0,-0.116702,-1.74312,-2.16076,-1.75929,-0.866166,0.558608,2.26348,4.21103,6.1608,8.08297,10.6547
0.0334538,0.0001,0,-0.114844,-1.70945,-2.11001,-1.70656,-0.816638,0.603937,2.30458,4.24802,6.19467,8.1155,10.6866
0.0335223,0.0001,0,-0.113004,-1.6758,-2.0591,-1.65361,-0.766903,0.649441,2.34583,4.28514,6.22865,8.14813,10.7186
0.0335909,0.0001,0,-0.111164,-1.64216,-2.00818,-1.60066,-0.717168,0.694946,2.38708,4.32226,6.26263,8.18075,10.7506
0.0336594,0.0001,0,-0.109388,-1.60844,-1.95641,-1.54661,-0.666426,0.741308,2.42906,4.36002,6.29715,8.21386,10.7831
0.033728,0.0001,0,-0.107622,-1.57471,-1.90449,-1.49239,-0.615529,0.787803,2.47116,4.39787,6.33177,8.24705,10.8156
0.0337965,0.0001,0,-0.105856,-1.54098,-1.85258,-1.43817,-0.564632,0.834297,2.51325,4.43573,6.36638,8.28023,10.8482
0.0338651,0.0001,0,-0.104155,-1.50707,-1.79965,-1.38271,-0.5126,0.88176,2.55618,4.4743,6.40161,8.31398,10.8812
0.0339336,0.0001,0,-0.102457,-1.47316,-1.74666,-1.32718,-0.460508,0.929275,2.59916,4.51292,6.43688,8.34775,10.9143
0.0340022,0.0001,0,-0.100761,-1.43925,-1.69364,-1.27162,-0.408386,0.976815,2.64215,4.55155,6.47217,8.38153,10.9474
0.0340707,0.0001,0,-0.0991283,-1.40525,-1.63984,-1.21508,-0.355359,1.02513,2.68581,4.59076,6.50794,8.41575,10.9809
0.0341393,0.0001,0,-0.0974957,-1.37125,-1.58603,-1.15853,-0.302333,1.07344,2.72947,4.62997,6.54372,8.44997,11.0144
0.0342078,0.0001,0,-0.0958706,-1.33728,-1.53221,-1.10195,-0.249272,1.12178,2.77316,4.66919,6.57951,8.4842,11.0479
0.0342764,0.0001,0,-0.0943039,-1.30355,-1.47827,-1.04511,-0.195946,1.17035,2.81704,4.70859,6.61544,8.51852,11.0814
0.0343449,0.0001,0,-0.0927372,-1.26982,-1.42434,-0.98827,-0.142619,1.21892,2.86092,4.74798,6.65136,8.55285,11.115
0.0344135,0.0001,0,-0.0911843,-1.23625,-1.37058,-0.931571,-0.0894097,1.26739,2.90471,4.78729,6.68721,8.58709,11.1485
0.034482,0.0001,0,-0.0896873,-1.20334,-1.31752,-0.875455,-0.036678,1.31546,2.94815,4.8263,6.72276,8.62103,11.1817
0.0345506,0.0001,0,-0.0881904,-1.17042,-1.26446,-0.819339,0.0160537,1.36352,2.99159,4.8653,6.75831,8.65496,11.2148
0.0346192,0.0001,0,-0.086714,-1.13788,-1.21192,-0.763711,0.068368,1.41123,3.03472,4.90403,6.79362,8.68865,11.2477
0.0346877,0.0001,0,-0.0852907,-1.10632,-1.16073,-0.709344,0.119606,1.45801,3.07705,4.94207,6.8283,8.72172,11.28
0.0347563,0.0001,0,-0.0838673,-1.07476,-1.10955,-0.654977,0.170843,1.5048,3.11939,4.98011,6.86297,8.75478,11.3123
0.0348248,0.0001,0,-0.082471,-1.04382,-1.05928,-0.601505,0.221307,1.55093,3.16115,5.01765,6.89719,8.78741,11.3441
0.0348934,0.0001,0,-0.0811221,-1.01396,-1.01065,-0.549611,0.270405,1.59589,3.2019,5.05431,6.93063,8.81926,11.3752
0.0349619,0.0001,0,-0.0797733,-0.984108,-0.962019,-0.497717,0.319504,1.64085,3.24266,5.09098,6.96406,8.85111,11.4062
0.0350305,0.0001,0,-0.0784566,-0.955057,-0.914643,-0.447062,0.367521,1.68488,3.28261,5.12694,6.99686,8.88235,11.4367
0.035099,0.0001,0,-0.0771798,-0.927011,-0.868835,-0.397955,0.414187,1.72776,3.32157,5.16204,7.02888,8.91284,11.4664
0.0351676,0.0001,0,-0.0759031,-0.898964,-0.823027,-0.348849,0.460853,1.77064,3.36053,5.19714,7.06091,8.94333,11.496
0.0352361,0.0001,0,-0.074662,-0.871824,-0.778676,-0.301205,0.506232,1.81241,3.39853,5.23141,7.09219,8.9731,11.525
0.0353047,0.0001,0,-0.0734528,-0.845498,-0.735632,-0.254873,0.550456,1.85319,3.43567,5.26493,7.1228,9.00222,11.5533
0.0353732,0.0001,0,-0.0722436,-0.819172,-0.692589,-0.208542,0.59468,1.89397,3.47281,5.29845,7.15341,9.03135,11.5817
0.0354418,0.0001,0,-0.0710727,-0.79379,-0.651091,-0.163786,0.637506,1.93354,3.50891,5.33107,7.18321,9.0597,11.6092
0.0355103,0.0001,0,-0.0699262,-0.769014,-0.610585,-0.120039,0.679437,1.97234,3.54435,5.36311,7.2125,9.08755,11.6363
0.0355789,0.0001,0,-0.0687797,-0.744237,-0.570078,-0.0762924,0.721368,2.01114,3.57978,5.39515,7.24178,9.11541,11.6634
0.0356474,0.0001,0,-0.0676735,-0.720408,-0.531135,-0.0341563,0.761858,2.0487,3.61414,5.42626,7.27023,9.14246,11.6896
0.035716,0.0001,0,-0.0665851,-0.697,-0.492888,0.0072633,0.801708,2.0857,3.64801,5.45694,7.29831,9.16916,11.7155
0.0357846,0.0001,0,-0.0654967,-0.673592,-0.45464,0.0486829,0.841558,2.1227,3.68189,5.48763,7.32638,9.19585,11.7415
0.0358531,0.0001,0,-0.0644502,-0.651115,-0.417927,0.0885109,0.879977,2.15846,3.71469,5.51738,7.35362,9.22176,11.7666
0.0359217,0.0001,0,-0.0634159,-0.628909,-0.38166,0.127876,0.917979,2.19386,3.74718,5.54686,7.38062,9.24742,11.7915
0.0359902,0.0001,0,-0.0623816,-0.606702,-0.345393,0.167241,0.955982,2.22926,3.77966,5.57634,7.40762,9.27309,11.8164
0.0360588,0.0001,0,-0.0613907,-0.585403,-0.310602,0.205073,0.9926,2.26345,3.81111,5.60492,7.43381,9.29799,11.8405
0.0361273,0.0001,0,-0.060407,-0.564255,-0.276056,0.242649,1.02899,2.29745,3.84237,5.63334,7.45987,9.32276,11.8645
0.0361959,0.0001,0,-0.0594233,-0.543106,-0.241511,0.280225,1.06538,2.33144,3.87364,5.66176,7.48592,9.34753,11.8885
0.0362644,0.0001,0,-0.0584842,-0.522836,-0.208361,0.31636,1.10046,2.3643,3.90393,5.68933,7.51122,9.37157,11.9118
0.036333,0.0001,0,-0.0575479,-0.502621,-0.175301,0.352403,1.13547,2.39709,3.93415,5.71684,7.53646,9.39557,11.935
0.0364015,0.0001,0,-0.0566127,-0.482425,-0.142268,0.388416,1.17044,2.42985,3.96435,5.74434,7.56169,9.41955,11.9583
0.0364701,0.0001,0,-0.0557212,-0.46304,-0.110479,0.423163,1.20428,2.46162,3.99368,5.77109,7.58625,9.44289,11.9809
0.0365386,0.0001,0,-0.0548297,-0.443654,-0.0786905,0.457909,1.23812,2.49339,4.02302,5.79783,7.61081,9.46623,12.0034
0.0366072,0.0001,0,-0.0539426,-0.424346,-0.0470143,0.492543,1.27185,2.52507,4.05228,5.82451,7.63531,9.48952,12.026
0.0366757,0.0001,0,-0.0530932,-0.405697,-0.0163017,0.52622,1.30473,2.556,4.08089,5.85063,7.65931,9.51232,12.048
0.0367443,0.0001,0,-0.0522438,-0.387048,0.014411,0.559896,1.33762,2.58694,4.10951,5.87675,7.68331,9.53513,12.0701
0.0368128,0.0001,0,-0.0514018,-0.368521,0.0449561,0.593412,1.37036,2.61775,4.13801,5.90278,7.70723,9.55785,12.0921
0.0368814,0.0001,0,-0.0505921,-0.350527,0.0747741,0.626234,1.40249,2.64804,4.16606,5.92841,7.73079,9.58024,12.1137
0.0369499,0.0001,0,-0.0497824,-0.332532,0.104592,0.659056,1.43462,2.67832,4.19411,5.95404,7.75436,9.60262,12.1353
0.0370185,0.0001,0,-0.0489828,-0.314693,0.134215,0.691703,1.4666,2.70848,4.22205,5.97957,7.77784,9.62492,12.1569
0.0370871,0.0001,0,-0.0482106,-0.297276,0.163311,0.72388,1.49819,2.73829,4.24969,6.00485,7.80108,9.64699,12.1782
0.0371556,0.0001,0,-0.0474384,-0.279859,0.192407,0.756056,1.52977,2.7681,4.27733,6.03013,7.82433,9.66907,12.1995
0.0372242,0.0001,0,-0.0466788,-0.26262,0.221308,0.788076,1.56123,2.79781,4.30488,6.05533,7.84751,9.69107,12.2208
0.0372927,0.0001,0,-0.0459422,-0.245707,0.249849,0.819812,1.59246,2.82733,4.33226,6.08039,7.87057,9.71295,12.2419
0.0373613,0.0001,0,-0.0452056,-0.228794,0.278391,0.851547,1.62369,2.85684,4.35965,6.10545,7.89362,9.73482,12.263
0.0374298,0.0001,0,-0.0444837,-0.212069,0.306766,0.883179,1.65486,2.88631,4.38699,6.13048,7.91664,9.75666,12.2841
0.0374984,0.0001,0,-0.0437808,-0.195587,0.334922,0.914678,1.68594,2.91571,4.41428,6.15546,7.93962,9.77846,12.3051
0.0375669,0.0001,0,-0.043078,-0.179104,0.363078,0.946177,1.71702,2.9451,4.44156,6.18044,7.9626,9.80025,12.3262
0.0376355,0.0001,0,-0.0423916,-0.162805,0.391124,0.977661,1.74812,2.97453,4.46888,6.20546,7.9856,9.82206,12.3472
0.037704,0.0001,0,-0.0417207,-0.146677,0.419068,1.00913,1.77924,3.00398,4.49622,6.23049,8.00863,9.84388,12.3683
0.0377726,0.0001,0,-0.0410497,-0.130548,0.447011,1.0406,1.81036,3.03344,4.52357,6.25553,8.03166,9.86571,12.3893
0.0378411,0.0001,0,-0.0403967,-0.114582,0.474933,1.07218,1.84164,3.06304,4.55104,6.28069,8.0548,9.88762,12.4104
0.0379097,0.0001,0,-0.0397556,-0.0987251,0.502842,1.10383,1.873,3.09273,4.5786,6.30592,8.078,9.90959,12.4316
0.0379782,0.0001,0,-0.0391146,-0.0828678,0.53075,1.13547,1.90437,3.12242,4.60616,6.33116,8.1012,9.93156,12.4528
0.0380468,0.0001,0,-0.0384925,-0.0671346,0.558762,1.16739,1.93604,3.15239,4.63397,6.35662,8.1246,9.9537,12.4741
0.0381153,0.0001,0,-0.0378794,-0.051459,0.58682,1.19943,1.96785,3.18249,4.6619,6.38218,8.1481,9.97593,12.4955
0.0381839,0.0001,0,-0.0372662,-0.0357834,0.614879,1.23146,1.99965,3.21259,4.68982,6.40775,8.17159,9.99816,12.517
0.0382525,0.0001,0,-0.0366727,-0.0201754,0.64319,1.26395,2.03194,3.24313,4.71814,6.43367,8.1954,10.0207,12.5386
0.038321,0.0001,0,-0.0360853,-0.00458818,0.671579,1.29657,2.06437,3.2738,4.74658,6.45969,8.2193,10.0433,12.5604
0.0383896,0.0001,0,-0.0354978,0.0109991,0.699968,1.32919,2.09679,3.30447,4.77502,6.48571,8.24321,10.0659,12.5822
0.0384581,0.0001,0,-0.0349303,0.0265851,0.728763,1.36244,2.12986,3.33572,4.80397,6.5122,8.26752,10.0888,12.6043
0.0385267,0.0001,0,-0.0343664,0.0421708,0.757632,1.39579,2.16305,3.36708,4.83303,6.53877,8.29192,10.1119,12.6265
0.0385952,0.0001,0,-0.0338025,0.0577566,0.7865,1.42915,2.19624,3.39844,4.86208,6.56534,8.31631,10.1349,12.6487
0.0386638,0.0001,0,-0.0332588,0.0733838,0.815861,1.46323,2.23014,3.43046,4.89171,6.59243,8.34117,10.1584,12.6712
0.0387323,0.0001,0,-0.0327165,0.0890142,0.845258,1.49735,2.2641,3.46252,4.92139,6.61957,8.36606,10.1819,12.6939
0.0388009,0.0001,0,-0.0321746,0.104645,0.874661,1.53149,2.29807,3.4946,4.95108,6.6467,8.39095,10.2054,12.7165
0.0388694,0.0001,0,-0.0316531,0.12028,0.904451,1.5662,2.33263,3.5272,4.98124,6.67427,8.41623,10.2292,12.7394
0.038938,0.0001,0,-0.0311316,0.135915,0.934241,1.60091,2.36719,3.55981,5.01141,6.70183,8.44151,10.2531,12.7624
0.0390065,0.0001,0,-0.0306122,0.151536,0.964032,1.63564,2.40177,3.59243,5.04159,6.7294,8.46679,10.2769,12.7853
0.0390751,0.0001,0,-0.0301118,0.167021,0.99384,1.67049,2.4365,3.6252,5.07189,6.7571,8.49218,10.3009,12.8084
0.0391436,0.0001,0,-0.0296114,0.182506,1.02365,1.70535,2.47123,3.65796,5.1022,6.78479,8.51757,10.3248,12.8314
0.0392122,0.0001,0,-0.0291149,0.197921,1.05336,1.74011,2.50588,3.69066,5.13245,6.81243,8.54291,10.3487,12.8544
0.0392807,0.0001,0,-0.0286369,0.213016,1.08265,1.77448,2.54018,3.72305,5.16242,6.83983,8.56804,10.3724,12.8772
0.0393493,0.0001,0,-0.0281588,0.22811,1.11193,1.80884,2.57447,3.75544,5.19239,6.86723,8.59316,10.3961,12.8999
0.0394178,0.0001,0,-0.0276868,0.243041,1.14093,1.84291,2.6085,3.78759,5.22216,6.89444,8.61812,10.4196,12.9226
0.0394864,0.0001,0,-0.0272322,0.257505,1.16915,1.87615,2.64177,3.81906,5.25133,6.92113,8.6426,10.4427,12.9448
0.039555,0.0001,0,-0.0267776,0.271969,1.19737,1.90938,2.67504,3.85054,5.2805,6.94782,8.66708,10.4657,12.9669
0.0396235,0.0001,0,-0.0263312,0.286164,1.22509,1.94209,2.70781,3.88157,5.30927,6.97416,8.69125,10.4885,12.9888
0.0396921,0.0001,0,-0.0259003,0.299843,1.25187,1.97376,2.73963,3.91176,5.3373,6.99984,8.71483,10.5107,13.0102
0.0397606,0.0001,0,-0.0254695,0.313523,1.27865,2.00544,2.77145,3.94194,5.36532,7.02552,8.73841,10.533,13.0315
0.0398292,0.0001,0,-0.0250484,0.326851,1.30477,2.03637,2.80257,3.97151,5.3928,7.05071,8.76155,10.5548,13.0525
0.0398977,0.0001,0,-0.0246405,0.339704,1.32998,2.06631,2.83275,4.00023,5.41954,7.07525,8.7841,10.576,13.0729
0.0399663,0.0001,0,-0.0242325,0.352558,1.35519,2.09624,2.86293,4.02896,5.44627,7.09979,8.80666,10.5973,13.0934
0.0400348,0.0001,0,-0.0238356,0.365013,1.37962,2.12529,2.89229,4.05694,5.47235,7.12375,8.8287,10.6181,13.1133
0.0401034,0.0001,0,-0.0234492,0.377082,1.40331,2.1535,2.92084,4.0842,5.49779,7.14715,8.85023,10.6384,13.1328
0.0401719,0.0001,0,-0.0230628,0.389151,1.42699,2.1817,2.94939,4.11147,5.52323,7.17055,8.87176,10.6587,13.1523
0.0402405,0.0001,0,-0.0226883,0.400803,1.44984,2.20897,2.97704,4.13793,5.54796,7.19331,8.89273,10.6784,13.1713
0.040309,0.0001,0,-0.0223221,0.412165,1.47213,2.23558,3.00407,4.16383,5.57219,7.21564,8.91331,10.6979,13.1899
0.0403776,0.0001,0,-0.0219558,0.423528,1.49441,2.26218,3.0311,4.18972,5.59642,7.23797,8.93388,10.7173,13.2085
0.0404461,0.0001,0,-0.0216021,0.43447,1.51586,2.28783,3.0572,4.21479,5.61991,7.25964,8.95387,10.7361,13.2267
0.0405147,0.0001,0,-0.0212545,0.445208,1.5369,2.313,3.08286,4.23944,5.64304,7.281,8.97358,10.7547,13.2445
0.0405832,0.0001,0,-0.0209069,0.455947,1.55794,2.33818,3.10851,4.2641,5.66617,7.30235,8.99329,10.7733,13.2624
0.0406518,0.0001,0,-0.0205724,0.46627,1.57816,2.3624,3.13325,4.28793,5.68856,7.32306,9.01241,10.7914,13.2797
0.0407204,0.0001,0,-0.0202422,0.476458,1.59811,2.38631,3.15769,4.31149,5.71071,7.34355,9.03135,10.8093,13.2969
0.0407889,0.0001,0,-0.019912,0.486647,1.61806,2.41023,3.18213,4.33505,5.73286,7.36405,9.05029,10.8272,13.314
0.0408575,0.0001,0,-0.0195954,0.496429,1.63722,2.43322,3.20568,4.35781,5.7543,7.38391,9.06866,10.8445,13.3307
0.040926,0.0001,0,-0.0192814,0.506132,1.65622,2.45603,3.22906,4.38041,5.7756,7.40365,9.08692,10.8618,13.3472
0.0409946,0.0001,0,-0.0189674,0.515836,1.67523,2.47885,3.25244,4.40301,5.7969,7.42339,9.10519,10.879,13.3638
0.0410631,0.0001,0,-0.0186673,0.525143,1.69348,2.5008,3.27498,4.42485,5.81753,7.44254,9.12292,10.8958,13.3799
0.0411317,0.0001,0,-0.0183685,0.534416,1.71166,2.52267,3.29745,4.44663,5.8381,7.46163,9.14061,10.9125,13.3959
0.0412002,0.0001,0,-0.0180698,0.543688,1.72984,2.54454,3.31992,4.4684,5.85866,7.48072,9.1583,10.9292,13.412
0.0412688,0.0001,0,-0.0177853,0.552578,1.74731,2.56561,3.34163,4.48949,5.87862,7.49928,9.17551,10.9455,13.4276
0.0413373,0.0001,0,-0.0175009,0.561468,1.76479,2.58668,3.36333,4.51057,5.89857,7.51783,9.19271,10.9618,13.4432
0.0414059,0.0001,0,-0.0172176,0.570329,1.78221,2.6077,3.38499,4.53161,5.91848,7.53634,9.20989,10.978,13.4588
0.0414744,0.0001,0,-0.0169467,0.578877,1.79909,2.62811,3.40606,4.55213,5.93793,7.55446,9.2267,10.9939,13.4741
0.041543,0.0001,0,-0.0166758,0.587425,1.81596,2.64851,3.42714,4.57265,5.95738,7.57257,9.24351,11.0098,13.4893
0.0416115,0.0001,0,-0.0164071,0.595921,1.83275,2.66883,3.44813,4.59309,5.97677,7.59062,9.26027,11.0257,13.5046
0.0416801,0.0001,0,-0.016149,0.604163,1.84911,2.6887,3.46871,4.61317,5.99583,7.60839,9.27678,11.0413,13.5195
0.0417486,0.0001,0,-0.0158909,0.612405,1.86547,2.70857,3.48929,4.63324,6.01489,7.62616,9.29329,11.0569,13.5345
0.0418172,0.0001,0,-0.0156359,0.620579,1.88173,2.72834,3.50978,4.65324,6.03387,7.64387,9.30975,11.0725,13.5495
0.0418857,0.0001,0,-0.0153897,0.628549,1.89768,2.74779,3.52999,4.67299,6.05265,7.66139,9.32604,11.0879,13.5643
0.0419543,0.0001,0,-0.0151436,0.63652,1.91363,2.76725,3.5502,4.69274,6.07143,7.67891,9.34233,11.1033,13.5791
0.0420229,0.0001,0,-0.0149012,0.64441,1.92946,2.78661,3.57033,4.71243,6.09015,7.69639,9.35858,11.1187,13.5938
0.0420914,0.0001,0,-0.0146664,0.652141,1.94508,2.80577,3.5903,4.73197,6.10875,7.71376,9.37475,11.134,13.6085
0.04216,0.0001,0,-0.0144315,0.659872,1.9607,2.82493,3.61027,4.75152,6.12735,7.73114,9.39091,11.1493,13.6232
0.0422285,0.0001,0,-0.014201,0.667517,1.97622,2.84402,3.63018,4.77103,6.14592,7.74849,9.40705,11.1646,13.6378
0.0422971,0.0001,0,-0.0139767,0.675042,1.99159,2.86301,3.65003,4.79049,6.16446,7.76581,9.42317,11.1798,13.6525
0.0423656,0.0001,0,-0.0137524,0.682566,2.00697,2.882,3.66988,4.80995,6.18299,7.78313,9.43929,11.1951,13.6671
0.0424342,0.0001,0,-0.0135331,0.690005,2.02227,2.90096,3.68974,4.82943,6.20154,7.80048,9.45543,11.2104,13.6818
0.0425027,0.0001,0,-0.0133188,0.697357,2.03749,2.9199,3.7096,4.84893,6.22012,7.81784,9.4716,11.2257,13.6964
0.0425713,0.0001,0,-0.0131045,0.704708,2.05272,2.93883,3.72946,4.86842,6.23869,7.83521,9.48776,11.2409,13.7111
0.0426398,0.0001,0,-0.0128958,0.711981,2.06791,2.95781,3.7494,4.888,6.25735,7.85266,9.504,11.2563,13.7258
0.0427084,0.0001,0,-0.0126911,0.719196,2.08308,2.97682,3.7694,4.90765,6.27608,7.87017,9.5203,11.2717,13.7406
0.0427769,0.0001,0,-0.0124863,0.726412,2.09825,2.99583,3.78939,4.92729,6.2948,7.88768,9.5366,11.2871,13.7554
0.0428455,0.0001,0,-0.0122875,0.733563,2.11345,3.01497,3.80957,4.94711,6.31369,7.90534,9.55304,11.3027,13.7703
0.042914,0.0001,0,-0.0120917,0.740682,2.12866,3.03418,3.82983,4.96703,6.33267,7.92309,9.56955,11.3183,13.7853
0.0429826,0.0001,0,-0.0118959,0.747801,2.14387,3.05338,3.85009,4.98694,6.35164,7.94084,9.58607,11.3339,13.8003
0.0430511,0.0001,0,-0.0117063,0.754879,2.15918,3.07283,3.87064,5.00714,6.37089,7.95883,9.60281,11.3497,13.8154
0.0431197,0.0001,0,-0.0115188,0.761943,2.17453,3.09235,3.89128,5.02743,6.39022,7.9769,9.61962,11.3656,13.8307
0.0431882,0.0001,0,-0.0113313,0.769007,2.18988,3.11188,3.91192,5.04772,6.40955,7.99497,9.63644,11.3815,13.8459
0.0432568,0.0001,0,-0.0111502,0.776058,2.20542,3.13174,3.93295,5.0684,6.42923,8.01337,9.65355,11.3977,13.8614
0.0433254,0.0001,0,-0.0109703,0.783106,2.22099,3.15167,3.95406,5.08914,6.44899,8.03183,9.67072,11.4139,13.8769
0.0433939,0.0001,0,-0.0107905,0.790154,2.23656,3.17161,3.97517,5.10989,6.46874,8.0503,9.68789,11.4301,13.8925
0.0434625,0.0001,0,-0.0106171,0.797206,2.25235,3.19194,3.99673,5.13107,6.48889,8.06912,9.70539,11.4466,13.9083
0.043531,0.0001,0,-0.0104443,0.80426,2.26817,3.2123,4.01832,5.15229,6.50908,8.08798,9.72293,11.4632,13.9242
0.0435996,0.0001,0,-0.0102714,0.811313,2.284,3.23267,4.03992,5.1735,6.52927,8.10684,9.74046,11.4797,13.9401
0.0436681,0.0001,0,-0.0101053,0.818356,2.3,3.25336,4.06188,5.19507,6.54979,8.126,9.75827,11.4965,13.9562
0.0437367,0.0001,0,-0.00993916,0.825399,2.316,3.27405,4.08384,5.21665,6.5703,8.14516,9.77608,11.5133,13.9723
0.0438052,0.0001,0,-0.00977354,0.832436,2.332,3.29474,4.10581,5.23823,6.59083,8.16433,9.79389,11.5302,13.9884
0.0438738,0.0001,0,-0.0096141,0.839401,2.34798,3.3155,4.12787,5.25989,6.61144,8.18358,9.81178,11.547,14.0046
0.0439423,0.0001,0,-0.00945465,0.846366,2.36397,3.33625,4.14992,5.28156,6.63204,8.20283,9.82967,11.5639,14.0208
0.0440109,0.0001,0,-0.00929632,0.853302,2.37991,3.35695,4.17193,5.30319,6.65261,8.22204,9.84753,11.5808,14.0369
0.0440794,0.0001,0,-0.00914388,0.860085,2.3956,3.37739,4.19369,5.32458,6.67298,8.24107,9.86522,11.5975,14.0529
0.044148,0.0001,0,-0.00899144,0.866868,2.41128,3.39782,4.21545,5.34598,6.69334,8.26009,9.88291,11.6142,14.0689
0.0442165,0.0001,0,-0.00884078,0.873582,2.42683,3.41809,4.23704,5.36723,6.71357,8.279,9.90049,11.6307,14.0848
0.0442851,0.0001,0,-0.00869573,0.880079,2.44193,3.43784,4.25812,5.38799,6.73336,8.29751,9.91771,11.647,14.1004
0.0443536,0.0001,0,-0.00855067,0.886575,2.45703,3.45758,4.2792,5.40876,6.75315,8.31602,9.93493,11.6633,14.116
0.0444222,0.0001,0,-0.00840806,0.892957,2.47188,3.47702,4.29997,5.42924,6.77268,8.3343,9.95194,11.6793,14.1314
0.0444908,0.0001,0,-0.00827055,0.899101,2.4862,3.49581,4.3201,5.44913,6.79166,8.35209,9.96851,11.695,14.1464
0.0445593,0.0001,0,-0.00813305,0.905244,2.50052,3.51461,4.34023,5.46901,6.81065,8.36987,9.98507,11.7106,14.1614
0.0446279,0.0001,0,-0.00799853,0.911237,2.5145,3.53297,4.35992,5.48849,6.82927,8.38733,10.0013,11.726,14.1761
0.0446964,0.0001,0,-0.00786839,0.917011,2.52798,3.55071,4.37899,5.50738,6.84735,8.40429,10.0172,11.7409,14.1904
0.044765,0.0001,0,-0.00773825,0.922784,2.54146,3.56845,4.39805,5.52626,6.86543,8.42126,10.033,11.7559,14.2047
0.0448335,0.0001,0,-0.0076115,0.928386,2.55453,3.58569,4.4166,5.54467,6.88306,8.43783,10.0485,11.7705,14.2188
0.0449021,0.0001,0,-0.0074883,0.933809,2.56719,3.60239,4.43461,5.56257,6.90024,8.45399,10.0635,11.7847,14.2324
0.0449706,0.0001,0,-0.00736509,0.939231,2.57984,3.61909,4.45261,5.58047,6.91742,8.47014,10.0786,11.799,14.2461
0.0450392,0.0001,0,-0.00724554,0.944473,2.59207,3.63524,4.47006,5.59784,6.93411,8.48586,10.0933,11.8129,14.2594
0.0451077,0.0001,0,-0.00712872,0.94958,2.60398,3.65099,4.48709,5.61482,6.95044,8.50125,10.1077,11.8265,14.2725
0.0451763,0.0001,0,-0.00701191,0.954687,2.61589,3.66673,4.50412,5.63179,6.96677,8.51664,10.1221,11.8402,14.2856
0.0452448,0.0001,0,-0.00689895,0.959611,2.62737,3.68192,4.52057,5.64822,6.98261,8.53158,10.1361,11.8534,14.2983
0.0453134,0.0001,0,-0.00678803,0.964438,2.63861,3.69681,4.53671,5.66437,6.99818,8.54628,10.1499,11.8664,14.3108
0.0453819,0.0001,0,-0.00667711,0.969265,2.64986,3.7117,4.55286,5.68051,7.01375,8.56098,10.1636,11.8795,14.3233
0.0454505,0.0001,0,-0.00657023,0.973911,2.66067,3.72603,4.56843,5.69611,7.02882,8.57523,10.177,11.8922,14.3355
0.045519,0.0001,0,-0.00646481,0.978491,2.67134,3.74017,4.5838,5.71151,7.04371,8.58932,10.1902,11.9047,14.3475
0.0455876,0.0001,0,-0.00635938,0.983072,2.682,3.75431,4.59916,5.72692,7.05861,8.60342,10.2035,11.9172,14.3595
0.0456561,0.0001,0,-0.00625821,0.987473,2.69225,3.76791,4.61397,5.74179,7.07302,8.61707,10.2163,11.9294,14.3712
0.0457247,0.0001,0,-0.00615798,0.991835,2.7024,3.78139,4.62866,5.75656,7.08732,8.63063,10.229,11.9415,14.3828
0.0457933,0.0001,0,-0.00605775,0.996198,2.71256,3.79487,4.64335,5.77132,7.10162,8.64419,10.2418,11.9536,14.3944
0.0458618,0.0001,0,-0.00596196,1.00038,2.72232,3.80784,4.65751,5.78558,7.11547,8.65734,10.2541,11.9653,14.4057
0.0459304,0.0001,0,-0.00586666,1.00455,2.73203,3.82076,4.67161,5.79979,7.12927,8.67044,10.2665,11.977,14.4169
0.0459989,0.0001,0,-0.00577135,1.00872,2.74175,3.83367,4.68572,5.814,7.14307,8.68354,10.2788,11.9887,14.4282
0.0460675,0.0001,0,-0.00568062,1.01272,2.75109,3.84612,4.69934,5.82776,7.15645,8.69627,10.2908,12.0001,14.4391
0.046136,0.0001,0,-0.00558996,1.01671,2.76042,3.85856,4.71295,5.8415,7.16982,8.70899,10.3028,12.0115,14.4501
0.0462046,0.0001,0,-0.00549958,1.0207,2.76973,3.87097,4.72654,5.85522,7.18318,8.72169,10.3147,12.0229,14.461
0.0462731,0.0001,0,-0.00541325,1.02454,2.77873,3.883,4.73974,5.86859,7.1962,8.7341,10.3264,12.034,14.4717
0.0463417,0.0001,0,-0.00532692,1.02838,2.78774,3.89504,4.75295,5.88195,7.20923,8.7465,10.3381,12.0452,14.4824
0.0464102,0.0001,0,-0.0052412,1.03219,2.7967,3.90702,4.76611,5.89527,7.22222,8.75888,10.3498,12.0563,14.4931
0.0464788,0.0001,0,-0.0051589,1.03589,2.80543,3.91873,4.77899,5.90834,7.23497,8.77104,10.3613,12.0672,14.5036
0.0465473,0.0001,0,-0.0050766,1.03959,2.81415,3.93043,4.79187,5.9214,7.24773,8.78321,10.3728,12.0781,14.5141
0.0466159,0.0001,0,-0.00499518,1.04326,2.82282,3.94208,4.8047,5.93441,7.26044,8.79534,10.3842,12.089,14.5246
0.0466844,0.0001,0,-0.00491665,1.04684,2.83132,3.95352,4.81734,5.94726,7.27299,8.80733,10.3956,12.0998,14.535
0.046753,0.0001,0,-0.00483813,1.05041,2.83981,3.96497,4.82997,5.9601,7.28555,8.81932,10.4069,12.1106,14.5453
0.0468215,0.0001,0,-0.00476073,1.05395,2.84824,3.97636,4.84256,5.9729,7.29807,8.83128,10.4182,12.1214,14.5557
0.0468901,0.0001,0,-0.00468578,1.05742,2.85655,3.98762,4.85503,5.9856,7.3105,8.84317,10.4294,12.1321,14.566
0.0469587,0.0001,0,-0.00461083,1.06088,2.86485,3.99888,4.8675,5.9983,7.32294,8.85505,10.4407,12.1428,14.5763
0.0470272,0.0001,0,-0.00453723,1.06431,2.8731,4.01009,4.87994,6.01097,7.33535,8.86692,10.4519,12.1535,14.5866
0.0470958,0.0001,0,-0.00446567,1.06768,2.88126,4.02122,4.89232,6.0236,7.34773,8.87877,10.4631,12.1642,14.5968
0.0471643,0.0001,0,-0.00439412,1.07105,2.88942,4.03236,4.9047,6.03624,7.36011,8.89061,10.4743,12.1749,14.6071
0.0472329,0.0001,0,-0.00432411,1.07437,2.89754,4.04347,4.91708,6.04887,7.3725,8.90247,10.4856,12.1855,14.6174
0.0473014,0.0001,0,-0.00425578,1.07766,2.9056,4.05456,4.92945,6.06152,7.38491,8.91434,10.4968,12.1963,14.6277
0.04737,0.0001,0,-0.00418744,1.08095,2.91367,4.06565,4.94183,6.07417,7.39731,8.92621,10.508,12.207,14.638
0.0474385,0.0001,0,-0.0041208,1.0842,2.92171,4.07675,4.95424,6.08686,7.40977,8.93814,10.5193,12.2177,14.6483
0.0475071,0.0001,0,-0.00405549,1.08742,2.92973,4.08785,4.96668,6.0996,7.42227,8.95011,10.5307,12.2285,14.6587
0.0475756,0.0001,0,-0.00399017,1.09064,2.93774,4.09896,4.97912,6.11233,7.43476,8.96208,10.542,12.2393,14.6691
0.0476442,0.0001,0,-0.00392668,1.09383,2.94576,4.11013,4.99166,6.12517,7.44737,8.97415,10.5534,12.2502,14.6796
0.0477127,0.0001,0,-0.00386418,1.097,2.95378,4.12133,5.00425,6.13808,7.46004,8.98628,10.5649,12.2612,14.6901
0.0477813,0.0001,0,-0.00380169,1.10017,2.96181,4.13253,5.01685,6.15098,7.4727,8.99841,10.5764,12.2721,14.7006
0.0478498,0.0001,0,-0.0037411,1.10332,2.96987,4.14386,5.0296,6.16405,7.48554,9.01071,10.588,12.2832,14.7113
0.0479184,0.0001,0,-0.00368123,1.10646,2.97794,4.15522,5.04242,6.1772,7.49844,9.02306,10.5997,12.2943,14.722
0.0479869,0.0001,0,-0.00362136,1.10961,2.98602,4.16659,5.05523,6.19034,7.51134,9.03541,10.6114,12.3055,14.7327
0.0480555,0.0001,0,-0.00356348,1.11274,2.99417,4.17813,5.06827,6.20371,7.52447,9.04798,10.6233,12.3168,14.7436
0.048124,0.0001,0,-0.00350607,1.11587,3.00234,4.18972,5.08137,6.21715,7.53765,9.06061,10.6353,12.3282,14.7546
0.0481926,0.0001,0,-0.00344865,1.119,3.01051,4.2013,5.09446,6.23058,7.55083,9.07323,10.6472,12.3396,14.7655
0.0482612,0.0001,0,-0.00339329,1.12212,3.01879,4.2131,5.10782,6.24428,7.56427,9.08609,10.6594,12.3511,14.7767
0.0483297,0.0001,0,-0.00333818,1.12525,3.02707,4.22492,5.1212,6.25801,7.57774,9.09899,10.6716,12.3628,14.7878
0.0483983,0.0001,0,-0.00328307,1.12838,3.03536,4.23673,5.13458,6.27174,7.59122,9.11188,10.6838,12.3744,14.799
0.0484668,0.0001,0,-0.0032301,1.13149,3.04372,4.24872,5.14818,6.28569,7.6049,9.12497,10.6962,12.3862,14.8104
0.0485354,0.0001,0,-0.00317717,1.13461,3.05209,4.26072,5.16179,6.29965,7.61859,9.13807,10.7086,12.398,14.8217
0.0486039,0.0001,0,-0.00312437,1.13772,3.06046,4.27271,5.17539,6.31361,7.63228,9.15118,10.721,12.4098,14.8331
0.0486725,0.0001,0,-0.0030736,1.1408,3.0688,4.28473,5.18904,6.32762,7.64602,9.16433,10.7334,12.4216,14.8445
0.048741,0.0001,0,-0.00302283,1.14388,3.07715,4.29674,5.20269,6.34163,7.65976,9.17748,10.7459,12.4335,14.8559
0.0488096,0.0001,0,-0.00297236,1.14695,3.08547,4.30873,5.21631,6.35561,7.67348,9.19061,10.7583,12.4453,14.8672
0.0488781,0.0001,0,-0.00292377,1.14994,3.09365,4.32055,5.22977,6.36944,7.68705,9.20361,10.7706,12.457,14.8785
0.0489467,0.0001,0,-0.00287518,1.15294,3.10184,4.33237,5.24322,6.38326,7.70062,9.2166,10.7829,12.4687,14.8898
0.0490152,0.0001,0,-0.00282709,1.1559,3.10995,4.3441,5.25658,6.39699,7.7141,9.22951,10.7952,12.4804,14.901
0.0490838,0.0001,0,-0.00278075,1.15877,3.11782,4.35551,5.2696,6.41039,7.72727,9.24214,10.8071,12.4918,14.9119
0.0491523,0.0001,0,-0.00273442,1.16164,3.12568,4.36692,5.28261,6.4238,7.74044,9.25477,10.8191,12.5032,14.9229
0.0492209,0.0001,0,-0.00268879,1.16446,3.13343,4.37816,5.29545,6.43702,7.75345,9.26724,10.8309,12.5144,14.9337
0.0492894,0.0001,0,-0.00264478,1.16717,3.14089,4.389,5.30786,6.44983,7.76607,9.27935,10.8424,12.5254,14.9443
0.049358,0.0001,0,-0.00260076,1.16988,3.14835,4.39985,5.32028,6.46264,7.77868,9.29147,10.8539,12.5363,14.9548
0.0494266,0.0001,0,-0.00255764,1.17253,3.15564,4.41046,5.33243,6.4752,7.79106,9.30336,10.8652,12.5471,14.9652
0.0494951,0.0001,0,-0.00251593,1.17507,3.16265,4.42069,5.34418,6.48735,7.80306,9.3149,10.8762,12.5576,14.9753
0.0495637,0.0001,0,-0.00247423,1.17762,3.16967,4.43092,5.35592,6.4995,7.81506,9.32645,10.8871,12.568,14.9854
0.0496322,0.0001,0,-0.00243357,1.1801,3.17648,4.44087,5.36735,6.51135,7.82677,9.33772,10.8978,12.5782,14.9952
0.0497008,0.0001,0,-0.0023941,1.18249,3.18307,4.45049,5.37843,6.52285,7.83815,9.34869,10.9083,12.5882,15.0048
0.0497693,0.0001,0,-0.00235464,1.18489,3.18966,4.46012,5.38951,6.53435,7.84953,9.35966,10.9187,12.5982,15.0144
0.0498379,0.0001,0,-0.00231633,1.1872,3.19603,4.46944,5.40025,6.54552,7.86059,9.37034,10.9289,12.6079,15.0238
0.0499064,0.0001,0,-0.00227896,1.18946,3.20223,4.47851,5.41072,6.55641,7.8714,9.38078,10.9388,12.6174,15.033
0.049975,0.0001,0,-0.00224159,1.19171,3.20843,4.48757,5.42118,6.5673,7.88221,9.39122,10.9488,12.6269,15.0421
0.0500435,0.0001,0,-0.00220545,1.19389,3.21441,4.49633,5.4313,6.57785,7.89268,9.40135,10.9585,12.6362,15.0511
0.0501121,0.0001,0,-0.00217,1.19602,3.22026,4.5049,5.44121,6.58819,7.90297,9.41131,10.968,12.6453,15.0598
0.0501806,0.0001,0,-0.00213455,1.19815,3.22611,4.51347,5.45112,6.59853,7.91326,9.42126,10.9775,12.6544,15.0686
0.0502492,0.0001,0,-0.00210033,1.2002,3.23175,4.52173,5.46069,6.60853,7.92322,9.43092,10.9867,12.6632,15.0772
0.0503177,0.0001,0,-0.00206661,1.20223,3.23729,4.52986,5.47011,6.61839,7.93305,9.44045,10.9958,12.6719,15.0856
0.0503863,0.0001,0,-0.00203288,1.20425,3.24284,4.53799,5.47954,6.62825,7.94287,9.44998,11.0049,12.6807,15.094
0.0504548,0.0001,0,-0.0020004,1.2062,3.24818,4.54582,5.48863,6.63778,7.95238,9.45922,11.0138,12.6892,15.1022
0.0505234,0.0001,0,-0.00196823,1.20812,3.25346,4.55357,5.49763,6.64721,7.96181,9.46838,11.0226,12.6976,15.1103
0.0505919,0.0001,0,-0.00193606,1.21005,3.25875,4.56133,5.50663,6.65665,7.97124,9.47754,11.0313,12.706,15.1185
0.0506605,0.0001,0,-0.00190517,1.2119,3.26383,4.56879,5.51531,6.66577,7.98037,9.48642,11.0399,12.7142,15.1264
0.0507291,0.0001,0,-0.00187445,1.21374,3.26888,4.57621,5.52395,6.67485,7.98945,9.49527,11.0483,12.7223,15.1343
0.0507976,0.0001,0,-0.00184373,1.21558,3.27393,4.58364,5.53259,6.68392,7.99854,9.50411,11.0568,12.7305,15.1421
0.0508662,0.0001,0,-0.00181435,1.21734,3.27879,4.59079,5.54093,6.6927,8.00735,9.5127,11.0651,12.7384,15.1498
0.0509347,0.0001,0,-0.00178502,1.21911,3.28364,4.59793,5.54925,6.70147,8.01614,9.52128,11.0733,12.7463,15.1575
0.0510033,0.0001,0,-0.00175575,1.22087,3.28849,4.60506,5.55757,6.71023,8.02493,9.52984,11.0815,12.7542,15.1651
0.0510718,0.0001,0,-0.00172777,1.22256,3.29316,4.61197,5.56564,6.71875,8.03349,9.5382,11.0896,12.762,15.1726
0.0511404,0.0001,0,-0.0016998,1.22425,3.29784,4.61887,5.57371,6.72727,8.04205,9.54656,11.0976,12.7697,15.1801
0.0512089,0.0001,0,-0.00167199,1.22594,3.3025,4.62575,5.58175,6.73576,8.05059,9.5549,11.1056,12.7774,15.1876
0.0512775,0.0001,0,-0.00164531,1.22757,3.30703,4.63246,5.58962,6.74408,8.05896,9.56309,11.1135,12.785,15.1949
0.051346,0.0001,0,-0.00161863,1.2292,3.31156,4.63917,5.59748,6.75239,8.06733,9.57128,11.1214,12.7926,15.2023
0.0514146,0.0001,0,-0.00159221,1.23082,3.31606,4.64585,5.60531,6.76068,8.07568,9.57944,11.1293,12.8002,15.2096
0.0514831,0.0001,0,-0.00156675,1.23239,3.32046,4.6524,5.61301,6.76885,8.08391,9.58751,11.1371,12.8077,15.2169
0.0515517,0.0001,0,-0.00154129,1.23397,3.32486,4.65895,5.62072,6.77701,8.09215,9.59557,11.1448,12.8152,15.2242
0.0516202,0.0001,0,-0.00151615,1.23553,3.32923,4.66547,5.62839,6.78515,8.10036,9.60362,11.1526,12.8227,15.2314
0.0516888,0.0001,0,-0.00149181,1.23705,3.33353,4.6719,5.63598,6.79322,8.1085,9.61161,11.1603,12.8301,15.2386
0.0517573,0.0001,0,-0.00146746,1.23858,3.33783,4.67833,5.64357,6.80128,8.11665,9.61959,11.168,12.8375,15.2458
0.0518259,0.0001,0,-0.0014435,1.24009,3.3421,4.68474,5.65114,6.80933,8.12478,9.62757,11.1757,12.8449,15.253
0.0518945,0.0001,0,-0.00142019,1.24157,3.34631,4.69109,5.65866,6.81734,8.13288,9.63552,11.1834,12.8524,15.2602
0.051963,0.0001,0,-0.00139688,1.24305,3.35053,4.69744,5.66619,6.82536,8.14099,9.64348,11.1911,12.8598,15.2674
0.0520316,0.0001,0,-0.00137403,1.24451,3.35472,4.70378,5.67371,6.83337,8.1491,9.65144,11.1988,12.8672,15.2746
0.0521001,0.0001,0,-0.00135172,1.24595,3.35888,4.71009,5.68121,6.84139,8.15721,9.65941,11.2065,12.8746,15.2818
0.0521687,0.0001,0,-0.00132941,1.2474,3.36304,4.7164,5.68872,6.8494,8.16532,9.66738,11.2142,12.8821,15.289
0.0522372,0.0001,0,-0.00130765,1.24882,3.36718,4.72271,5.69625,6.85744,8.17347,9.67538,11.2219,12.8895,15.2962
0.0523058,0.0001,0,-0.00128634,1.25024,3.37131,4.72902,5.70379,6.8655,8.18163,9.68341,11.2297,12.897,15.3035
0.0523743,0.0001,0,-0.00126503,1.25165,3.37543,4.73534,5.71132,6.87356,8.1898,9.69144,11.2374,12.9045,15.3108
0.0524429,0.0001,0,-0.00124436,1.25305,3.37956,4.74167,5.71891,6.88168,8.19804,9.69954,11.2452,12.9121,15.3181
0.0525114,0.0001,0,-0.00122406,1.25444,3.38367,4.74802,5.72653,6.88984,8.20631,9.70767,11.2531,12.9197,15.3255
0.05258,0.0001,0,-0.00120376,1.25583,3.38779,4.75437,5.73415,6.898,8.21458,9.71581,11.261,12.9273,15.3328
0.0526485,0.0001,0,-0.00118416,1.2572,3.39192,4.76078,5.74185,6.90626,8.22296,9.72404,11.2689,12.9349,15.3403
0.0527171,0.0001,0,-0.00116485,1.25858,3.39606,4.76721,5.74959,6.91456,8.23138,9.73233,11.277,12.9427,15.3478
0.0527856,0.0001,0,-0.00114554,1.25995,3.4002,4.77364,5.75733,6.92286,8.2398,9.74061,11.285,12.9504,15.3553
0.0528542,0.0001,0,-0.00112695,1.26132,3.40436,4.78016,5.7652,6.93131,8.24837,9.74903,11.2931,12.9583,15.3629
0.0529227,0.0001,0,-0.00110856,1.26269,3.40854,4.78671,5.7731,6.93979,8.25697,9.75749,11.3013,12.9662,15.3706
0.0529913,0.0001,0,-0.00109017,1.26405,3.41272,4.79325,5.781,6.94827,8.26557,9.76595,11.3095,12.9741,15.3783
0.0530598,0.0001,0,-0.00107249,1.26542,3.41694,4.7999,5.78904,6.95691,8.27434,9.77457,11.3178,12.9821,15.3861
0.0531284,0.0001,0,-0.00105493,1.26678,3.42116,4.80656,5.79711,6.96557,8.28312,9.78321,11.3262,12.9902,15.3939
0.053197,0.0001,0,-0.00103736,1.26814,3.42539,4.81322,5.80518,6.97423,8.29191,9.79185,11.3345,12.9982,15.4017
0.0532655,0.0001,0,-0.00102049,1.2695,3.42965,4.81997,5.81336,6.98303,8.30083,9.80062,11.343,13.0064,15.4097
0.0533341,0.0001,0,-0.00100366,1.27085,3.4339,4.82672,5.82155,6.99183,8.30976,9.80939,11.3515,13.0146,15.4176
0.0534026,0.0001,0,-0.000986849,1.27221,3.43816,4.83347,5.82974,7.00063,8.31868,9.81817,11.36,13.0228,15.4256
0.0534712,0.0001,0,-0.000970716,1.27354,3.44241,4.84023,5.83795,7.00946,8.32764,9.82698,11.3685,13.031,15.4336
0.0535397,0.0001,0,-0.000954582,1.27488,3.44665,4.84699,5.84616,7.01829,8.3366,9.83579,11.377,13.0393,15.4415
0.0536083,0.0001,0,-0.000938537,1.27621,3.45088,4.85373,5.85436,7.0271,8.34554,9.84458,11.3855,13.0475,15.4495
0.0536768,0.0001,0,-0.000923128,1.27751,3.45503,4.86037,5.86244,7.0358,8.35438,9.85328,11.3939,13.0556,15.4574
0.0537454,0.0001,0,-0.00090772,1.27881,3.45919,4.867,5.87053,7.0445,8.36321,9.86197,11.4023,13.0637,15.4653
0.0538139,0.0001,0,-0.00089247,1.2801,3.46331,4.87359,5.87856,7.05315,8.37199,9.87061,11.4107,13.0718,15.4731
0.0538825,0.0001,0,-0.000877841,1.28135,3.4673,4.88,5.88637,7.06157,8.38056,9.87906,11.4189,13.0797,15.4808
0.053951,0.0001,0,-0.000863213,1.28259,3.47129,4.8864,5.89418,7.07,8.38913,9.8875,11.4271,13.0876,15.4885
0.0540196,0.0001,0,-0.000848819,1.28381,3.47522,4.8927,5.90189,7.07832,8.39759,9.89584,11.4351,13.0954,15.4961
0.0540881,0.0001,0,-0.00083501,1.28499,3.479,4.89878,5.90933,7.08636,8.40579,9.90392,11.443,13.103,15.5035
0.0541567,0.0001,0,-0.000821201,1.28616,3.48278,4.90486,5.91677,7.09441,8.41398,9.91201,11.4508,13.1106,15.5108
0.0542252,0.0001,0,-0.00080769,1.28731,3.48648,4.91081,5.92406,7.10229,8.42203,9.91996,11.4585,13.1181,15.5181
0.0542938,0.0001,0,-0.00079469,1.28842,3.49004,4.91654,5.93109,7.10991,8.42981,9.92765,11.466,13.1253,15.5251
0.0543624,0.0001,0,-0.000781691,1.28952,3.49359,4.92227,5.93812,7.11753,8.43759,9.93534,11.4735,13.1325,15.5322
0.0544309,0.0001,0,-0.00076903,1.2906,3.49705,4.92784,5.94497,7.12496,8.44519,9.94286,11.4808,13.1396,15.5391
0.0544995,0.0001,0,-0.000756782,1.29164,3.50038,4.93322,5.95159,7.13216,8.45256,9.95016,11.4879,13.1465,15.5458
0.054568,0.0001,0,-0.000744533,1.29267,3.50372,4.93861,5.95821,7.13936,8.45993,9.95747,11.495,13.1534,15.5525
0.0546366,0.0001,0,-0.000732639,1.29368,3.50695,4.94382,5.96464,7.14635,8.46709,9.96458,11.5019,13.1601,15.559
0.0547051,0.0001,0,-0.000721054,1.29466,3.51009,4.94889,5.97089,7.15316,8.47408,9.97151,11.5087,13.1667,15.5654
0.0547737,0.0001,0,-0.00070947,1.29564,3.51322,4.95396,5.97714,7.15997,8.48107,9.97845,11.5155,13.1732,15.5718
0.0548422,0.0001,0,-0.000698237,1.29658,3.51625,4.95885,5.98318,7.16656,8.48785,9.98519,11.522,13.1796,15.5781
0.0549108,0.0001,0,-0.000687224,1.2975,3.51921,4.96364,5.98909,7.17302,8.49449,9.9918,11.5285,13.1859,15.5842
0.0549793,0.0001,0,-0.00067621,1.29843,3.52218,4.96843,5.995,7.17948,8.50113,9.99841,11.5349,13.1922,15.5903
0.0550479,0.0001,0,-0.000665542,1.29932,3.52503,4.97304,6.00071,7.18572,8.50756,10.0048,11.5412,13.1983,15.5962
0.0551164,0.0001,0,-0.000655022,1.3002,3.52784,4.97758,6.00632,7.19187,8.5139,10.0111,11.5474,13.2043,15.6021
0.055185,0.0001,0,-0.000644502,1.30107,3.53064,4.98212,6.01194,7.19801,8.52024,10.0175,11.5536,13.2103,15.608
0.0552535,0.0001,0,-0.000634327,1.30192,3.53334,4.98649,6.01735,7.20395,8.52637,10.0236,11.5596,13.2162,15.6137
0.0553221,0.0001,0,-0.000624249,1.30275,3.53601,4.99081,6.02271,7.20983,8.53244,10.0296,11.5655,13.222,15.6194
0.0553906,0.0001,0,-0.00061417,1.30359,3.53869,4.99513,6.02806,7.2157,8.53851,10.0357,11.5715,13.2278,15.625
0.0554592,0.0001,0,-0.000604452,1.30439,3.54125,4.99929,6.03322,7.22138,8.54439,10.0416,11.5772,13.2334,15.6305
0.0555278,0.0001,0,-0.000594791,1.30519,3.54381,5.00342,6.03836,7.22702,8.55023,10.0474,11.583,13.239,15.636
0.0555963,0.0001,0,-0.00058513,1.30598,3.54636,5.00756,6.04349,7.23266,8.55607,10.0533,11.5887,13.2446,15.6415
0.0556649,0.0001,0,-0.000575863,1.30675,3.54881,5.01154,6.04844,7.23811,8.56173,10.059,11.5943,13.25,15.6468
0.0557334,0.0001,0,-0.000566619,1.30751,3.55126,5.01551,6.05338,7.24356,8.56738,10.0646,11.5999,13.2555,15.6522
0.055802,0.0001,0,-0.000557387,1.30827,3.5537,5.01948,6.05832,7.249,8.57303,10.0703,11.6054,13.2609,15.6575
0.0558705,0.0001,0,-0.000548566,1.30901,3.55606,5.02331,6.0631,7.25428,8.57852,10.0758,11.6109,13.2662,15.6627
0.0559391,0.0001,0,-0.000539745,1.30974,3.55842,5.02715,6.06788,7.25956,8.58401,10.0813,11.6163,13.2716,15.6679
0.0560076,0.0001,0,-0.000530971,1.31047,3.56077,5.03097,6.07264,7.26482,8.58948,10.0868,11.6217,13.2769,15.6731
0.0560762,0.0001,0,-0.000522573,1.31117,3.56305,5.03469,6.07729,7.26997,8.59484,10.0922,11.627,13.2821,15.6782
0.0561447,0.0001,0,-0.000514174,1.31188,3.56532,5.03841,6.08194,7.27511,8.6002,10.0976,11.6324,13.2873,15.6833
0.0562133,0.0001,0,-0.000505854,1.31258,3.56759,5.04211,6.08657,7.28024,8.60555,10.103,11.6377,13.2925,15.6884
0.0562818,0.0001,0,-0.00049786,1.31326,3.5698,5.04573,6.09112,7.28528,8.61081,10.1083,11.6429,13.2976,15.6935
0.0563504,0.0001,0,-0.000489866,1.31394,3.57201,5.04936,6.09566,7.29033,8.61608,10.1136,11.6481,13.3028,15.6985
0.0564189,0.0001,0,-0.000481974,1.31461,3.57421,5.05296,6.10019,7.29535,8.62133,10.1189,11.6534,13.3079,15.7036
0.0564875,0.0001,0,-0.00047435,1.31527,3.57636,5.05651,6.10466,7.30033,8.62653,10.1242,11.6586,13.313,15.7086
0.056556,0.0001,0,-0.000466725,1.31593,3.57852,5.06007,6.10913,7.3053,8.63173,10.1294,11.6638,13.3181,15.7136
0.0566246,0.0001,0,-0.000459218,1.31658,3.58066,5.0636,6.11358,7.31026,8.63692,10.1346,11.6689,13.3232,15.7186
0.0566931,0.0001,0,-0.000451919,1.31721,3.58277,5.0671,6.11801,7.31519,8.64209,10.1399,11.6741,13.3283,15.7236
0.0567617,0.0001,0,-0.000444621,1.31785,3.58488,5.07059,6.12243,7.32013,8.64725,10.1451,11.6793,13.3333,15.7285
0.0568303,0.0001,0,-0.000437448,1.31848,3.58697,5.07408,6.12684,7.32505,8.65242,10.1503,11.6845,13.3384,15.7336
0.0568988,0.0001,0,-0.000430434,1.3191,3.58905,5.07755,6.13124,7.32998,8.65759,10.1555,11.6896,13.3435,15.7386
0.0569674,0.0001,0,-0.00042342,1.31972,3.59112,5.08101,6.13564,7.3349,8.66275,10.1608,11.6948,13.3486,15.7436
0.0570359,0.0001,0,-0.000416539,1.32033,3.59318,5.08447,6.14005,7.33983,8.66793,10.166,11.7,13.3537,15.7486
0.0571045,0.0001,0,-0.000409779,1.32094,3.59524,5.08793,6.14446,7.34477,8.67313,10.1713,11.7052,13.3589,15.7536
0.057173,0.0001,0,-0.000403018,1.32155,3.59729,5.09139,6.14887,7.34972,8.67832,10.1765,11.7105,13.364,15.7587
0.0572416,0.0001,0,-0.000396401,1.32214,3.59934,5.09485,6.1533,7.35469,8.68355,10.1818,11.7157,13.3692,15.7638
0.0573101,0.0001,0,-0.000389877,1.32274,3.60138,5.09832,6.15774,7.35968,8.6888,10.1872,11.721,13.3744,15.7689
0.0573787,0.0001,0,-0.000383352,1.32333,3.60342,5.10179,6.16219,7.36468,8.69406,10.1925,11.7263,13.3796,15.774
0.0574472,0.0001,0,-0.000376987,1.32392,3.60547,5.10528,6.16667,7.36973,8.69937,10.1979,11.7316,13.3848,15.7792
0.0575158,0.0001,0,-0.000370694,1.32451,3.60751,5.10878,6.17118,7.3748,8.70472,10.2033,11.737,13.3901,15.7844
0.0575843,0.0001,0,-0.000364401,1.3251,3.60956,5.11228,6.17568,7.37987,8.71006,10.2087,11.7424,13.3954,15.7896
0.0576529,0.0001,0,-0.000358286,1.32568,3.61162,5.11583,6.18025,7.38502,8.71549,10.2142,11.7479,13.4008,15.7949
0.0577214,0.0001,0,-0.000352223,1.32626,3.61368,5.11938,6.18484,7.3902,8.72094,10.2198,11.7534,13.4062,15.8003
0.05779,0.0001,0,-0.000346161,1.32684,3.61574,5.12293,6.18943,7.39537,8.72639,10.2253,11.7589,13.4116,15.8056
0.0578585,0.0001,0,-0.000340294,1.32742,3.61781,5.12653,6.1941,7.40064,8.73194,10.2309,11.7644,13.4171,15.811
0.0579271,0.0001,0,-0.00033446,1.328,3.61989,5.13014,6.19878,7.40592,8.73751,10.2366,11.7701,13.4227,15.8165
0.0579957,0.0001,0,-0.000328626,1.32858,3.62197,5.13376,6.20345,7.4112,8.74307,10.2422,11.7757,13.4282,15.8219
0.0580642,0.0001,0,-0.000323002,1.32916,3.62406,5.1374,6.20819,7.41655,8.74871,10.248,11.7814,13.4338,15.8274
0.0581328,0.0001,0,-0.000317393,1.32973,3.62615,5.14105,6.21293,7.42191,8.75436,10.2537,11.7871,13.4394,15.8329
0.0582013,0.0001,0,-0.000311788,1.33031,3.62824,5.1447,6.21767,7.42726,8.76001,10.2594,11.7928,13.445,15.8385
0.0582699,0.0001,0,-0.000306397,1.33087,3.63031,5.14835,6.22242,7.43263,8.76567,10.2652,11.7985,13.4507,15.844
0.0583384,0.0001,0,-0.000301006,1.33144,3.63239,5.152,6.22716,7.438,8.77134,10.2709,11.8042,13.4563,15.8496
0.058407,0.0001,0,-0.000295637,1.332,3.63446,5.15563,6.2319,7.44336,8.77699,10.2767,11.8099,13.4619,15.8551
0.0584755,0.0001,0,-0.000290458,1.33255,3.63649,5.15921,6.23656,7.44864,8.78257,10.2824,11.8155,13.4675,15.8606
0.0585441,0.0001,0,-0.000285279,1.3331,3.63852,5.16279,6.24123,7.45392,8.78815,10.288,11.8212,13.473,15.8661
0.0586126,0.0001,0,-0.000280138,1.33365,3.64054,5.16634,6.24586,7.45917,8.7937,10.2937,11.8268,13.4786,15.8715
0.0586812,0.0001,0,-0.00027516,1.33418,3.64248,5.16978,6.25036,7.46428,8.7991,10.2992,11.8323,13.484,15.8769
0.0587497,0.0001,0,-0.000270182,1.3347,3.64443,5.17322,6.25486,7.46939,8.80451,10.3047,11.8377,13.4894,15.8822
0.0588183,0.0001,0,-0.000265254,1.33522,3.64635,5.17661,6.2593,7.47443,8.80985,10.3101,11.8432,13.4947,15.8875
0.0588868,0.0001,0,-0.000260459,1.33572,3.64819,5.17987,6.26358,7.4793,8.81501,10.3154,11.8484,13.4999,15.8926
0.0589554,0.0001,0,-0.000255665,1.33621,3.65003,5.18314,6.26785,7.48417,8.82017,10.3206,11.8537,13.5051,15.8977
0.0590239,0.0001,0,-0.000250928,1.3367,3.65184,5.18633,6.27205,7.48894,8.82523,10.3258,11.8588,13.5102,15.9028
0.0590925,0.0001,0,-0.000246296,1.33716,3.65356,5.1894,6.27608,7.49355,8.83013,10.3308,11.8638,13.5151,15.9076
0.059161,0.0001,0,-0.000241664,1.33763,3.65529,5.19247,6.28011,7.49815,8.83502,10.3358,11.8688,13.5201,15.9125
0.0592296,0.0001,0,-0.000237096,1.33808,3.65697,5.19545,6.28404,7.50264,8.83979,10.3407,11.8737,13.5249,15.9173
0.0592982,0.0001,0,-0.000232612,1.33852,3.65859,5.19833,6.28783,7.50697,8.84442,10.3454,11.8784,13.5296,15.922
0.0593667,0.0001,0,-0.000228127,1.33896,3.66021,5.20121,6.29162,7.51131,8.84904,10.3502,11.8832,13.5343,15.9266
0.0594353,0.0001,0,-0.000223716,1.33938,3.66178,5.204,6.2953,7.51553,8.85354,10.3548,11.8878,13.5389,15.9311
0.0595038,0.0001,0,-0.000219374,1.33979,3.6633,5.2067,6.29887,7.51962,8.85791,10.3593,11.8923,13.5434,15.9356
0.0595724,0.0001,0,-0.000215032,1.3402,3.66482,5.2094,6.30244,7.52372,8.86229,10.3638,11.8968,13.5478,15.94
0.0596409,0.0001,0,-0.00021078,1.3406,3.66629,5.21201,6.30589,7.52768,8.86653,10.3681,11.9012,13.5522,15.9443
0.0597095,0.0001,0,-0.000206588,1.34099,3.66772,5.21456,6.30926,7.53156,8.87069,10.3724,11.9055,13.5565,15.9485
0.059778,0.0001,0,-0.000202396,1.34137,3.66915,5.21711,6.31263,7.53543,8.87484,10.3767,11.9098,13.5607,15.9528
0.0598466,0.0001,0,-0.000198316,1.34175,3.67053,5.21956,6.31588,7.53918,8.87886,10.3808,11.9139,13.5649,15.9569
0.0599151,0.0001,0,-0.00019429,1.34211,3.67188,5.22197,6.31907,7.54286,8.88281,10.3849,11.9181,13.569,15.961
0.0599837,0.0001,0,-0.000190263,1.34248,3.67323,5.22438,6.32226,7.54654,8.88676,10.389,11.9222,13.5731,15.965
0.0600522,0.0001,0,-0.000186375,1.34283,3.67454,5.2267,6.32534,7.55009,8.89059,10.3929,11.9261,13.577,15.969
0.0601208,0.0001,0,-0.000182531,1.34318,3.67582,5.22899,6.32837,7.5536,8.89437,10.3969,11.9301,13.581,15.9729
0.0601893,0.0001,0,-0.000178687,1.34353,3.67711,5.23128,6.33141,7.55711,8.89815,10.4008,11.934,13.5849,15.9768
0.0602579,0.0001,0,-0.000175011,1.34387,3.67834,5.23347,6.33433,7.5605,8.9018,10.4045,11.9379,13.5887,15.9806
0.0603264,0.0001,0,-0.000171367,1.3442,3.67956,5.23566,6.33723,7.56386,8.90543,10.4083,11.9417,13.5925,15.9844
0.060395,0.0001,0,-0.000167723,1.34453,3.68079,5.23784,6.34014,7.56722,8.90906,10.4121,11.9455,13.5963,15.9882
0.0604635,0.0001,0,-0.000164277,1.34485,3.68196,5.23993,6.34293,7.57047,8.91257,10.4157,11.9492,13.6,15.9918
0.0605321,0.0001,0,-0.000160846,1.34516,3.68313,5.24202,6.34572,7.5737,8.91607,10.4194,11.9529,13.6037,15.9955
0.0606007,0.0001,0,-0.000157418,1.34548,3.6843,5.24411,6.3485,7.57694,8.91958,10.423,11.9565,13.6074,15.9992
0.0606692,0.0001,0,-0.000154206,1.34578,3.68542,5.24612,6.35118,7.58007,8.92297,10.4265,11.9601,13.611,16.0028
0.0607378,0.0001,0,-0.000150995,1.34608,3.68654,5.24813,6.35387,7.5832,8.92637,10.4301,11.9637,13.6146,16.0064
0.0608063,0.0001,0,-0.000147804,1.34639,3.68766,5.25014,6.35655,7.58632,8.92975,10.4336,11.9673,13.6182,16.01
0.0608749,0.0001,0,-0.000144809,1.34668,3.68874,5.25208,6.35915,7.58936,8.93306,10.4371,11.9708,13.6217,16.0135
0.0609434,0.0001,0,-0.000141814,1.34697,3.68982,5.25402,6.36175,7.5924,8.93637,10.4405,11.9743,13.6252,16.017
0.061012,0.0001,0,-0.000138854,1.34726,3.6909,5.25595,6.36434,7.59543,8.93967,10.444,11.9778,13.6288,16.0205
0.0610805,0.0001,0,-0.000136061,1.34753,3.69194,5.25783,6.36688,7.5984,8.94291,10.4473,11.9813,13.6322,16.024
0.0611491,0.0001,0,-0.000133267,1.34781,3.69298,5.25972,6.36941,7.60137,8.94615,10.4507,11.9848,13.6357,16.0275
0.0612176,0.0001,0,-0.00013052,1.34809,3.69402,5.26159,6.37193,7.60433,8.94938,10.4541,11.9882,13.6392,16.0309
0.0612862,0.0001,0,-0.000127903,1.34836,3.69503,5.26342,6.37441,7.60724,8.95257,10.4575,11.9916,13.6426,16.0344
0.0613547,0.0001,0,-0.000125287,1.34863,3.69604,5.26526,6.3769,7.61016,8.95577,10.4608,11.995,13.6461,16.0378
0.0614233,0.0001,0,-0.00012272,1.34889,3.69705,5.26708,6.37936,7.61307,8.95895,10.4642,11.9985,13.6495,16.0413
0.0614918,0.0001,0,-0.000120247,1.34915,3.69803,5.26888,6.38181,7.61595,8.96211,10.4675,12.0019,13.6529,16.0447
0.0615604,0.0001,0,-0.000117775,1.34941,3.69902,5.27068,6.38425,7.61884,8.96528,10.4708,12.0053,13.6564,16.0481
0.0616289,0.0001,0,-0.000115348,1.34966,3.69999,5.27247,6.38669,7.62172,8.96844,10.4741,12.0087,13.6598,16.0516
0.0616975,0.0001,0,-0.000112983,1.34991,3.70096,5.27424,6.38911,7.62458,8.97159,10.4775,12.0121,13.6632,16.055
0.0617661,0.0001,0,-0.000110617,1.35016,3.70192,5.27601,6.39153,7.62745,8.97475,10.4808,12.0155,13.6667,16.0585
0.0618346,0.0001,0,-0.000108288,1.35041,3.70288,5.27778,6.39394,7.63032,8.97791,10.4841,12.0189,13.6701,16.0619
0.0619032,0.0001,0,-0.000105994,1.35065,3.70382,5.27954,6.39635,7.63319,8.98107,10.4874,12.0223,13.6736,16.0654
0.0619717,0.0001,0,-0.000103701,1.3509,3.70477,5.28129,6.39877,7.63606,8.98423,10.4908,12.0257,13.677,16.0689
0.0620403,0.0001,0,-0.000101431,1.35114,3.70571,5.28305,6.40118,7.63894,8.98741,10.4941,12.0292,13.6805,16.0724
0.0621088,0.0001,0,-9.91778E-05,1.35137,3.70665,5.2848,6.4036,7.64183,8.99061,10.4975,12.0327,13.684,16.0759
0.0621774,0.0001,0,-9.69249E-05,1.35161,3.70758,5.28655,6.40602,7.64471,8.9938,10.5009,12.0361,13.6875,16.0794
0.0622459,0.0001,0,-9.46841E-05,1.35185,3.70852,5.28831,6.40846,7.64763,8.99702,10.5043,12.0396,13.6911,16.083
0.0623145,0.0001,0,-9.24494E-05,1.35208,3.70945,5.29007,6.4109,7.65055,9.00026,10.5077,12.0431,13.6946,16.0866
0.062383,0.0001,0,-9.02147E-05,1.35231,3.71038,5.29183,6.41334,7.65347,9.0035,10.5112,12.0467,13.6982,16.0902
0.0624516,0.0001,0,-8.79837E-05,1.35254,3.71131,5.2936,6.41581,7.65644,9.00678,10.5146,12.0503,13.7018,16.0938
0.0625201,0.0001,0,-8.57539E-05,1.35277,3.71224,5.29537,6.41828,7.65941,9.01008,10.5181,12.0539,13.7055,16.0975
0.0625887,0.0001,0,-8.35241E-05,1.353,3.71317,5.29714,6.42076,7.66238,9.01338,10.5216,12.0575,13.7091,16.1011
0.0626572,0.0001,0,-8.12953E-05,1.35323,3.71411,5.29893,6.42327,7.6654,9.01673,10.5252,12.0611,13.7128,16.1049
0.0627258,0.0001,0,-7.90666E-05,1.35345,3.71504,5.30073,6.42578,7.66842,9.02009,10.5287,12.0648,13.7166,16.1086
0.0627943,0.0001,0,-7.68379E-05,1.35368,3.71597,5.30252,6.42829,7.67145,9.02345,10.5323,12.0685,13.7203,16.1124
0.0628629,0.0001,0,-7.46165E-05,1.3539,3.7169,5.30432,6.43082,7.6745,9.02685,10.5359,12.0722,13.7241,16.1162
0.0629314,0.0001,0,-7.23956E-05,1.35413,3.71784,5.30612,6.43336,7.67756,9.03026,10.5395,12.0759,13.7278,16.12
0.063,0.0001,0,-7.01748E-05,1.35435,3.71877,5.30793,6.4359,7.68062,9.03366,10.5431,12.0796,13.7316,16.1238
0.0630686,0.0001,0,-6.79783E-05,1.35457,3.71969,5.30972,6.43842,7.68368,9.03707,10.5468,12.0834,13.7354,16.1276
0.0631371,0.0001,0,-6.57817E-05,1.35479,3.72061,5.31151,6.44095,7.68674,9.04048,10.5504,12.0871,13.7392,16.1314
0.0632057,0.0001,0,-6.35891E-05,1.35501,3.72153,5.3133,6.44348,7.68979,9.04388,10.554,12.0908,13.743,16.1352
0.0632742,0.0001,0,-6.14406E-05,1.35522,3.72242,5.31504,6.44595,7.69279,9.04723,10.5576,12.0945,13.7467,16.139
0.0633428,0.0001,0,-5.92921E-05,1.35543,3.72332,5.31679,6.44843,7.69579,9.05058,10.5611,12.0982,13.7504,16.1427
0.0634113,0.0001,0,-5.71558E-05,1.35563,3.72421,5.31853,6.45089,7.69877,9.05391,10.5647,12.1019,13.7542,16.1465
0.0634799,0.0001,0,-5.50806E-05,1.35583,3.72506,5.3202,6.45327,7.70166,9.05714,10.5681,12.1054,13.7578,16.1501
0.0635484,0.0001,0,-5.30054E-05,1.35603,3.72591,5.32187,6.45564,7.70456,9.06037,10.5716,12.109,13.7614,16.1538
0.063617,0.0001,0,-5.09538E-05,1.35623,3.72675,5.32352,6.45799,7.70741,9.06357,10.575,12.1125,13.765,16.1574
0.0636855,0.0001,0,-4.89737E-05,1.35642,3.72755,5.3251,6.46024,7.71016,9.06665,10.5783,12.1159,13.7685,16.1609
0.0637541,0.0001,0,-4.69936E-05,1.3566,3.72836,5.32668,6.46249,7.7129,9.06973,10.5816,12.1193,13.7719,16.1644
0.0638226,0.0001,0,-4.50504E-05,1.35679,3.72914,5.32822,6.4647,7.71559,9.07275,10.5848,12.1227,13.7753,16.1678
0.0638912,0.0001,0,-4.3182E-05,1.35696,3.72989,5.3297,6.46681,7.71818,9.07566,10.5879,12.1259,13.7786,16.1712
0.0639597,0.0001,0,-4.13136E-05,1.35713,3.73063,5.33117,6.46892,7.72076,9.07857,10.591,12.1292,13.7819,16.1745
0.0640283,0.0001,0,-3.94963E-05,1.3573,3.73136,5.3326,6.47098,7.72328,9.08141,10.5941,12.1323,13.7852,16.1778
0.0640968,0.0001,0,-3.77517E-05,1.35746,3.73205,5.33398,6.47296,7.72571,9.08415,10.597,12.1354,13.7883,16.1809
0.0641654,0.0001,0,-3.60071E-05,1.35763,3.73274,5.33535,6.47493,7.72814,9.08689,10.6,12.1384,13.7914,16.1841
0.064234,0.0001,0,-3.43285E-05,1.35778,3.73341,5.33668,6.47684,7.73049,9.08955,10.6028,12.1414,13.7945,16.1872
0.0643025,0.0001,0,-3.27172E-05,1.35793,3.73406,5.33796,6.47869,7.73277,9.09213,10.6056,12.1443,13.7974,16.1902
0.0643711,0.0001,0,-3.11059E-05,1.35808,3.7347,5.33924,6.48054,7.73505,9.09472,10.6084,12.1472,13.8004,16.1932
0.0644396,0.0001,0,-2.95755E-05,1.35822,3.73532,5.34047,6.48232,7.73725,9.09722,10.6111,12.15,13.8033,16.1961
0.0645082,0.0001,0,-2.81043E-05,1.35836,3.73592,5.34167,6.48406,7.7394,9.09966,10.6137,12.1528,13.8061,16.1989
0.0645767,0.0001,0,-2.6633E-05,1.3585,3.73652,5.34286,6.48579,7.74155,9.10209,10.6163,12.1555,13.8089,16.2018
0.0646453,0.0001,0,-2.52568E-05,1.35864,3.7371,5.34401,6.48745,7.74361,9.10445,10.6189,12.1582,13.8116,16.2045
0.0647138,0.0001,0,-2.39294E-05,1.35877,3.73766,5.34513,6.48908,7.74564,9.10676,10.6214,12.1608,13.8143,16.2073
0.0647824,0.0001,0,-2.26021E-05,1.3589,3.73822,5.34625,6.49071,7.74767,9.10907,10.6239,12.1634,13.817,16.21
0.0648509,0.0001,0,-2.13815E-05,1.35902,3.73876,5.34732,6.49228,7.74961,9.1113,10.6263,12.166,13.8196,16.2126
0.0649195,0.0001,0,-2.01979E-05,1.35914,3.73928,5.34838,6.49382,7.75153,9.1135,10.6287,12.1685,13.8222,16.2153
0.064988,0.0001,0,-1.90143E-05,1.35927,3.73981,5.34943,6.49536,7.75346,9.1157,10.6311,12.171,13.8247,16.2179
0.0650566,0.0001,0,-1.79463E-05,1.35938,3.74031,5.35043,6.49683,7.7553,9.11781,10.6334,12.1734,13.8272,16.2204
0.0651251,0.0001,0,-1.69027E-05,1.3595,3.7408,5.35143,6.49828,7.75713,9.11991,10.6357,12.1758,13.8297,16.2229
0.0651937,0.0001,0,-1.58591E-05,1.35961,3.74129,5.35242,6.49974,7.75895,9.12201,10.638,12.1782,13.8322,16.2254
0.0652622,0.0001,0,-1.49359E-05,1.35972,3.74176,5.35336,6.50113,7.7607,9.12403,10.6402,12.1805,13.8346,16.2279
0.0653308,0.0001,0,-1.40249E-05,1.35982,3.74222,5.3543,6.50252,7.76245,9.12604,10.6424,12.1828,13.837,16.2303
0.0653993,0.0001,0,-1.31139E-05,1.35993,3.74269,5.35524,6.5039,7.76419,9.12806,10.6446,12.1852,13.8393,16.2327
0.0654679,0.0001,0,-1.23246E-05,1.36003,3.74312,5.35613,6.50522,7.76586,9.12999,10.6467,12.1874,13.8417,16.2351
0.0655365,0.0001,0,-1.15365E-05,1.36013,3.74356,5.35702,6.50654,7.76754,9.13193,10.6488,12.1896,13.844,16.2374
0.065605,0.0001,0,-1.07565E-05,1.36023,3.744,5.35791,6.50786,7.7692,9.13386,10.6509,12.1919,13.8463,16.2398
0.0656736,0.0001,0,-1.00801E-05,1.36032,3.74441,5.35875,6.50912,7.77081,9.13573,10.653,12.1941,13.8485,16.2421
0.0657421,0.0001,0,-9.40363E-06,1.36042,3.74482,5.3596,6.51038,7.77242,9.13761,10.655,12.1962,13.8508,16.2444
0.0658107,0.0001,0,-8.74274E-06,1.36051,3.74523,5.36044,6.51164,7.77402,9.13947,10.6571,12.1984,13.853,16.2466
0.0658792,0.0001,0,-8.16638E-06,1.3606,3.74562,5.36124,6.51285,7.77558,9.14129,10.6591,12.2005,13.8552,16.2489
0.0659478,0.0001,0,-7.59002E-06,1.36069,3.74601,5.36205,6.51407,7.77713,9.14311,10.6611,12.2027,13.8574,16.2511
0.0660163,0.0001,0,-7.03484E-06,1.36077,3.74639,5.36285,6.51527,7.77868,9.14491,10.6631,12.2048,13.8596,16.2534
0.0660849,0.0001,0,-6.54746E-06,1.36085,3.74676,5.36362,6.51644,7.78019,9.14669,10.665,12.2069,13.8618,16.2556
0.0661534,0.0001,0,-6.06007E-06,1.36093,3.74713,5.36439,6.51761,7.7817,9.14846,10.667,12.2089,13.8639,16.2578
0.066222,0.0001,0,-5.59789E-06,1.36101,3.74749,5.36515,6.51877,7.7832,9.15022,10.669,12.211,13.8661,16.26
0.0662905,0.0001,0,-5.18911E-06,1.36109,3.74784,5.36589,6.51991,7.78468,9.15196,10.6709,12.2131,13.8682,16.2622
0.0663591,0.0001,0,-4.78033E-06,1.36117,3.74819,5.36663,6.52104,7.78615,9.1537,10.6728,12.2151,13.8703,16.2643
0.0664276,0.0001,0,-4.39947E-06,1.36124,3.74853,5.36736,6.52217,7.78761,9.15543,10.6747,12.2172,13.8725,16.2665
0.0664962,0.0001,0,-4.05995E-06,1.36131,3.74886,5.36807,6.52327,7.78906,9.15714,10.6767,12.2192,13.8746,16.2687
0.0665647,0.0001,0,-3.72043E-06,1.36138,3.74919,5.36878,6.52437,7.7905,9.15886,10.6786,12.2212,13.8767,16.2708
0.0666333,0.0001,0,-3.41039E-06,1.36145,3.74952,5.36948,6.52547,7.79194,9.16056,10.6805,12.2233,13.8788,16.273
0.0667019,0.0001,0,-3.13159E-06,1.36152,3.74983,5.37017,6.52655,7.79337,9.16226,10.6824,12.2253,13.8809,16.2751
0.0667704,0.0001,0,-2.85278E-06,1.36158,3.75015,5.37086,6.52763,7.79479,9.16396,10.6842,12.2273,13.883,16.2773
0.066839,0.0001,0,-2.60406E-06,1.36165,3.75045,5.37154,6.5287,7.79621,9.16565,10.6861,12.2293,13.8851,16.2794
0.0669075,0.0001,0,-2.3782E-06,1.36171,3.75075,5.3722,6.52976,7.79762,9.16734,10.688,12.2314,13.8872,16.2816
0.0669761,0.0001,0,-2.15233E-06,1.36177,3.75105,5.37287,6.53082,7.79903,9.16903,10.6899,12.2334,13.8893,16.2837
0.0670446,0.0001,0,-1.95618E-06,1.36183,3.75134,5.37353,6.53187,7.80044,9.17071,10.6918,12.2354,13.8914,16.2859
0.0671132,0.0001,0,-1.77598E-06,1.36188,3.75163,5.37418,6.53292,7.80184,9.1724,10.6937,12.2374,13.8935,16.288
0.0671817,0.0001,0,-1.59577E-06,1.36194,3.75192,5.37483,6.53397,7.80324,9.17408,10.6956,12.2395,13.8956,16.2902
0.0672503,0.0001,0,-1.44408E-06,1.36199,3.75219,5.37547,6.535,7.80464,9.17576,10.6975,12.2415,13.8977,16.2923
0.0673188,0.0001,0,-1.30276E-06,1.36205,3.75247,5.3761,6.53604,7.80603,9.17744,10.6994,12.2435,13.8999,16.2945
0.0673874,0.0001,0,-1.16144E-06,1.3621,3.75274,5.37674,6.53707,7.80742,9.17912,10.7012,12.2455,13.902,16.2967
0.0674559,0.0001,0,-1.04666E-06,1.36215,3.753,5.37735,6.53808,7.80879,9.18077,10.7031,12.2475,13.904,16.2988
0.0675245,0.0001,0,-9.37864E-07,1.3622,3.75326,5.37796,6.53909,7.81016,9.18243,10.705,12.2495,13.9061,16.3009
0.067593,0.0001,0,-8.29072E-07,1.36224,3.75352,5.37858,6.5401,7.81152,9.18408,10.7068,12.2515,13.9082,16.303
0.0676616,0.0001,0,-7.44313E-07,1.36229,3.75376,5.37916,6.54106,7.81283,9.18567,10.7086,12.2534,13.9102,16.3051
0.0677301,0.0001,0,-6.6227E-07,1.36233,3.754,5.37973,6.54202,7.81414,9.18725,10.7104,12.2554,13.9122,16.3071
0.0677987,0.0001,0,-5.80227E-07,1.36237,3.75424,5.38031,6.54298,7.81545,9.18883,10.7122,12.2573,13.9142,16.3092
0.0678672,0.0001,0,-5.19401E-07,1.36241,3.75446,5.38083,6.54385,7.81664,9.19028,10.7138,12.259,13.916,16.311
0.0679358,0.0001,0,-4.58987E-07,1.36245,3.75467,5.38135,6.54472,7.81782,9.19172,10.7154,12.2608,13.9178,16.3129
0.0680044,0.0001,0,-3.9967E-07,1.36249,3.75489,5.38187,6.54558,7.819,9.19314,10.717,12.2625,13.9196,16.3147
0.0680729,0.0001,0,-3.56536E-07,1.36252,3.75506,5.3823,6.54631,7.82,9.19436,10.7184,12.2639,13.9211,16.3163
0.0681415,0.0001,0,-3.13403E-07,1.36255,3.75524,5.38274,6.54704,7.821,9.19557,10.7198,12.2654,13.9227,16.3178
0.06821,0.0001,0,-2.72277E-07,1.36258,3.75541,5.38316,6.54774,7.82196,9.19674,10.7211,12.2668,13.9241,16.3193
0.0682786,0.0001,0,-2.42882E-07,1.3626,3.75555,5.38349,6.54829,7.82271,9.19765,10.7221,12.2679,13.9253,16.3205
0.0683471,0.0001,0,-2.13487E-07,1.36262,3.75568,5.38381,6.54884,7.82346,9.19857,10.7231,12.269,13.9264,16.3217
0.0684157,0.0001,0,-1.86593E-07,1.36264,3.7558,5.38411,6.54934,7.82415,9.1994,10.7241,12.27,13.9275,16.3227
0.0684842,0.0001,0,-1.68141E-07,1.36266,3.75588,5.38431,6.54968,7.82461,9.19996,10.7247,12.2707,13.9282,16.3235
0.0685528,0.0001,0,-1.49688E-07,1.36267,3.75596,5.38451,6.55002,7.82508,9.20052,10.7253,12.2714,13.9289,16.3242


==> results/intra_space_plot.csv <==
xcoord,y,V0,V1,V2,V3,V4,V5
0.000814493,0.000810874,-185.374,-223.811,-168.437,-116.076,-79.6143,-63.4016
0.000881676,0.000822059,-184.824,-224.155,-168.58,-118.003,-80.7372,-63.6262
0.000948859,0.000833245,-184.286,-224.473,-168.673,-119.716,-81.7865,-63.8413
0.00101604,0.00084443,-183.787,-224.749,-168.624,-120.933,-82.6802,-64.0488
0.00108322,0.000855615,-183.381,-224.971,-168.274,-121.162,-83.2824,-64.2585
0.00115041,0.000866801,-182.976,-225.192,-167.937,-121.392,-83.8811,-64.4678
0.00121759,0.000877986,-182.577,-225.428,-167.608,-121.592,-84.4641,-64.6843
0.00128477,0.000889171,-182.194,-225.705,-167.28,-121.707,-85.0099,-64.9225
0.00135196,0.000900357,-181.812,-225.978,-166.961,-121.82,-85.5532,-65.1605
0.00141914,0.000911542,-181.432,-226.257,-166.667,-121.932,-86.0869,-65.4053
0.00148632,0.000922727,-181.056,-226.557,-166.416,-122.046,-86.6007,-65.6674
0.0015535,0.000933913,-180.681,-226.853,-166.172,-122.158,-87.1134,-65.9298
0.00162069,0.000945098,-180.306,-227.148,-165.957,-122.279,-87.6181,-66.1981
0.00168787,0.000956284,-179.931,-227.448,-165.795,-122.423,-88.1065,-66.4796
0.00175505,0.000967469,-179.557,-227.744,-165.637,-122.563,-88.5939,-66.7616
0.00182224,0.000978654,-179.181,-228.035,-165.506,-122.711,-89.0733,-67.0484
0.00188942,0.00098984,-178.804,-228.322,-165.426,-122.883,-89.5376,-67.3447
0.0019566,0.00100103,-178.426,-228.604,-165.346,-123.049,-90.0013,-67.6414
0.00202378,0.00101221,-178.049,-228.881,-165.279,-123.217,-90.4599,-67.9406
0.00209097,0.0010234,-177.667,-229.149,-165.256,-123.404,-90.904,-68.2465
0.00215815,0.00103458,-177.287,-229.413,-165.233,-123.587,-91.3473,-68.5535
0.00222533,0.00104577,-176.904,-229.669,-165.232,-123.776,-91.7819,-68.8632
0.00229252,0.00105695,-176.517,-229.911,-165.266,-123.978,-92.2027,-69.1766
0.0023597,0.00106814,-176.131,-230.151,-165.298,-124.176,-92.6227,-69.4911
0.00242688,0.00107932,-175.741,-230.38,-165.349,-124.379,-93.0337,-69.8068
0.00249406,0.00109051,-175.347,-230.594,-165.427,-124.589,-93.4315,-70.1238
0.00256125,0.00110169,-174.954,-230.806,-165.503,-124.796,-93.8286,-70.4417
0.00262843,0.00111288,-174.557,-231.006,-165.594,-125.005,-94.2163,-70.7594
0.00269561,0.00112406,-174.155,-231.19,-165.704,-125.218,-94.5916,-71.0763
0.00276279,0.00113525,-173.753,-231.372,-165.813,-125.429,-94.9661,-71.3941
0.00282998,0.00114643,-173.347,-231.542,-165.933,-125.639,-95.3311,-71.7102
0.00289716,0.00115762,-172.936,-231.695,-166.067,-125.851,-95.6843,-72.0239
0.00296434,0.00116881,-172.525,-231.847,-166.199,-126.061,-96.0368,-72.3384
0.00303153,0.00117999,-172.109,-231.985,-166.339,-126.269,-96.3795,-72.65
0.00309871,0.00119118,-171.688,-232.109,-166.489,-126.476,-96.7111,-72.958
0.00316589,0.00120236,-171.268,-232.231,-166.637,-126.681,-97.0428,-73.267
0.00323307,0.00121355,-170.844,-232.344,-166.788,-126.884,-97.367,-73.5731
0.00330026,0.00122473,-170.414,-232.442,-166.947,-127.085,-97.6808,-73.8749
0.00336744,0.00123592,-169.985,-232.539,-167.104,-127.285,-97.994,-74.1774
0.00343462,0.0012471,-169.549,-232.622,-167.265,-127.481,-98.2969,-74.4747
0.00350181,0.00125829,-169.108,-232.693,-167.43,-127.674,-98.5901,-74.767
0.00356899,0.00126947,-168.668,-232.762,-167.594,-127.867,-98.8828,-75.0599
0.00363617,0.00128066,-168.22,-232.818,-167.76,-128.054,-99.165,-75.3464
0.00370335,0.00129184,-167.767,-232.862,-167.928,-128.238,-99.4383,-75.6275
0.00377054,0.00130303,-167.315,-232.905,-168.094,-128.422,-99.7111,-75.909
0.00383772,0.00131422,-166.855,-232.935,-168.261,-128.6,-99.9733,-76.1831
0.0039049,0.0013254,-166.39,-232.955,-168.427,-128.774,-100.227,-76.4515
0.00397209,0.00133659,-165.925,-232.974,-168.592,-128.948,-100.481,-76.7201
0.00403927,0.00134777,-165.452,-232.981,-168.755,-129.116,-100.724,-76.9804
0.00410645,0.00135896,-164.973,-232.98,-168.917,-129.28,-100.959,-77.2348
0.00417363,0.00137014,-164.495,-232.977,-169.077,-129.444,-101.194,-77.4892
0.00424082,0.00138133,-164.008,-232.963,-169.234,-129.603,-101.418,-77.7342
0.004308,0.00139251,-163.515,-232.942,-169.388,-129.758,-101.636,-77.9731
0.00437518,0.0014037,-163.025,-232.921,-169.542,-129.914,-101.854,-78.2129
0.00444237,0.00141488,-162.526,-232.891,-169.691,-130.066,-102.063,-78.4439
0.00450955,0.00142607,-162.023,-232.855,-169.837,-130.215,-102.267,-78.6688
0.00457673,0.00143725,-161.52,-232.818,-169.983,-130.364,-102.469,-78.8937
0.00464391,0.00144844,-161.007,-232.771,-170.123,-130.511,-102.662,-79.1067
0.0047111,0.00145963,-160.49,-232.718,-170.259,-130.656,-102.85,-79.3133
0.00477828,0.00147081,-159.973,-232.665,-170.395,-130.801,-103.036,-79.5199
0.00484546,0.001482,-159.446,-232.603,-170.527,-130.946,-103.214,-79.7128
0.00491265,0.00149318,-158.914,-232.537,-170.656,-131.091,-103.387,-79.8992
0.00497983,0.00150437,-158.383,-232.47,-170.785,-131.237,-103.56,-80.0854
0.00504701,0.00151555,-157.842,-232.398,-170.915,-131.388,-103.724,-80.256
0.00511419,0.00152674,-157.296,-232.322,-171.045,-131.542,-103.885,-80.4197
0.00518138,0.00153792,-156.751,-232.246,-171.176,-131.696,-104.046,-80.5833
0.00524856,0.00154911,-156.194,-232.169,-171.317,-131.863,-104.2,-80.7292
0.00531574,0.00156029,-155.633,-232.091,-171.462,-132.034,-104.352,-80.8682
0.00538292,0.00157148,-155.074,-232.014,-171.606,-132.206,-104.504,-81.0072
0.00545011,0.00158266,-154.501,-231.941,-171.767,-132.397,-104.653,-81.1275
0.00551729,0.00159385,-153.925,-231.87,-171.931,-132.595,-104.8,-81.2417
0.00558447,0.00160503,-151.285,-200.789,-153.221,-123.598,-102.063,-82.7714
0.00565166,0.00161622,-149.783,-181.434,-139.159,-117.341,-101.014,-85.3512
0.00571884,0.00162741,-149.203,-181.439,-139.355,-117.491,-101.124,-85.436
0.00578602,0.00163859,-148.624,-181.443,-139.55,-117.643,-101.235,-85.5209
0.0058532,0.00164978,-148.029,-181.448,-139.754,-117.798,-101.349,-85.6079
0.00592039,0.00166096,-147.431,-181.452,-139.961,-117.954,-101.465,-85.6953
0.00598757,0.00167215,-146.836,-181.455,-140.167,-118.11,-101.58,-85.7828
0.00605475,0.00168333,-146.223,-181.458,-140.385,-118.272,-101.699,-85.8715
0.00612194,0.00169452,-145.608,-181.46,-140.605,-118.435,-101.819,-85.9605
0.00618912,0.0017057,-144.996,-181.46,-140.825,-118.599,-101.939,-86.0493
0.0062563,0.00171689,-144.367,-181.459,-141.057,-118.769,-102.062,-86.1386
0.00632348,0.00172807,-143.736,-181.456,-141.291,-118.941,-102.186,-86.228
0.00639067,0.00173926,-143.108,-181.451,-141.525,-119.114,-102.31,-86.3171
0.00645785,0.00175044,-142.464,-181.443,-141.772,-119.294,-102.437,-86.406
0.00652503,0.00176163,-141.819,-181.433,-142.02,-119.476,-102.564,-86.4947
0.00659222,0.00177282,-141.178,-181.421,-142.267,-119.659,-102.691,-86.5831
0.0066594,0.001784,-140.521,-181.405,-142.527,-119.852,-102.821,-86.6705
0.00672658,0.00179519,-139.866,-181.386,-142.788,-120.046,-102.951,-86.7574
0.00679376,0.00180637,-139.215,-181.365,-143.046,-120.24,-103.082,-86.8444
0.00686095,0.00181756,-138.552,-181.339,-143.315,-120.444,-103.215,-86.9296
0.00692813,0.00182874,-137.891,-181.311,-143.583,-120.65,-103.348,-87.0146
0.00699531,0.00183993,-137.233,-181.279,-143.85,-120.856,-103.481,-87.0995
0.0070625,0.00185111,-136.564,-181.242,-144.127,-121.076,-103.618,-87.1817
0.00712968,0.0018623,-135.897,-181.201,-144.402,-121.297,-103.755,-87.2637
0.00719686,0.00187348,-135.234,-181.158,-144.676,-121.518,-103.892,-87.3457
0.00726404,0.00188467,-134.562,-181.107,-144.957,-121.754,-104.033,-87.4243
0.00733123,0.00189585,-133.894,-181.053,-145.236,-121.991,-104.175,-87.5028
0.00739841,0.00190704,-133.23,-180.996,-145.514,-122.228,-104.317,-87.5814
0.00746559,0.00191823,-132.56,-180.93,-145.794,-122.481,-104.464,-87.6561
0.00753277,0.00192941,-131.894,-180.861,-146.073,-122.734,-104.611,-87.7309
0.00759996,0.0019406,-131.233,-180.789,-146.35,-122.988,-104.758,-87.8058
0.00766714,0.00195178,-130.57,-180.706,-146.626,-123.257,-104.912,-87.8767
0.00773432,0.00196297,-129.911,-180.62,-146.9,-123.527,-105.066,-87.9478
0.00780151,0.00197415,-129.256,-180.531,-147.173,-123.796,-105.221,-88.0191
0.00786869,0.00198534,-128.604,-180.43,-147.44,-124.081,-105.383,-88.0867
0.00793587,0.00199652,-127.956,-180.327,-147.706,-124.364,-105.545,-88.1547
0.00800306,0.00200771,-127.312,-180.221,-147.97,-124.646,-105.708,-88.2234
0.00807024,0.00201889,-126.674,-180.103,-148.227,-124.94,-105.878,-88.2894
0.00813742,0.00203008,-126.039,-179.983,-148.483,-125.233,-106.049,-88.3558
0.0082046,0.00204126,-125.409,-179.859,-148.736,-125.526,-106.221,-88.4226
0.00827179,0.00205245,-124.787,-179.723,-148.979,-125.828,-106.403,-88.4875
0.00833897,0.00206364,-124.169,-179.585,-149.22,-126.129,-106.584,-88.5531
0.00840615,0.00207482,-123.556,-179.442,-149.459,-126.43,-106.768,-88.6192
0.00847333,0.00208601,-122.954,-179.288,-149.686,-126.736,-106.96,-88.685
0.00854052,0.00209719,-122.355,-179.131,-149.911,-127.04,-107.154,-88.7516
0.0086077,0.00210838,-121.761,-178.971,-150.133,-127.344,-107.349,-88.8192
0.00867488,0.00211956,-121.18,-178.8,-150.341,-127.648,-107.553,-88.8885
0.00874207,0.00213075,-120.603,-178.626,-150.548,-127.951,-107.758,-88.9587
0.00880925,0.00214193,-120.03,-178.449,-150.751,-128.252,-107.965,-89.0303
0.00887643,0.00215312,-119.472,-178.261,-150.939,-128.549,-108.18,-89.106
0.00894361,0.0021643,-118.917,-178.072,-151.126,-128.844,-108.396,-89.1828
0.0090108,0.00217549,-118.367,-177.879,-151.309,-129.137,-108.613,-89.2617
0.00907798,0.00218667,-117.832,-177.678,-151.476,-129.422,-108.837,-89.3472
0.00914516,0.00219786,-117.301,-177.474,-151.643,-129.705,-109.061,-89.4339
0.00921235,0.00220904,-116.773,-177.269,-151.807,-129.986,-109.285,-89.5222
0.00927953,0.00222023,-116.259,-177.056,-151.956,-130.256,-109.515,-89.619
0.00934671,0.00223142,-115.748,-176.842,-152.105,-130.526,-109.745,-89.7166
0.00941389,0.0022426,-115.243,-176.625,-152.249,-130.791,-109.975,-89.8177
0.00948108,0.00225379,-114.753,-176.402,-152.377,-131.042,-110.208,-89.9299
0.00954826,0.00226497,-114.265,-176.177,-152.505,-131.292,-110.441,-90.043
0.00961544,0.00227616,-113.783,-175.95,-152.628,-131.537,-110.674,-90.1604
0.00968263,0.00228734,-113.316,-175.719,-152.736,-131.765,-110.908,-90.2911
0.00974981,0.00229853,-112.851,-175.486,-152.843,-131.993,-111.141,-90.4224
0.00981699,0.00230971,-112.393,-175.252,-152.945,-132.214,-111.373,-90.5592
0.00988417,0.0023209,-111.948,-175.014,-153.033,-132.418,-111.602,-90.7105
0.00995136,0.00233208,-111.506,-174.775,-153.12,-132.62,-111.832,-90.8624
0.0100185,0.00234327,-111.07,-174.534,-153.203,-132.816,-112.059,-91.0205
0.0100857,0.00235445,-110.647,-174.292,-153.272,-132.994,-112.282,-91.1939
0.0101529,0.00236564,-110.227,-174.049,-153.34,-133.171,-112.505,-91.3678
0.0102201,0.00237683,-109.813,-173.804,-153.404,-133.34,-112.724,-91.5484
0.0102873,0.00238801,-109.412,-173.557,-153.454,-133.491,-112.936,-91.7444
0.0103545,0.0023992,-109.013,-173.31,-153.505,-133.641,-113.148,-91.9407
0.0104216,0.00241038,-107.3,-140.18,-121.769,-109.597,-99.6857,-90.2505
0.0104888,0.00242157,-106.927,-140.04,-121.841,-109.724,-99.8306,-90.3742
0.010556,0.00243275,-106.555,-139.899,-121.913,-109.851,-99.9749,-90.4981
0.0106232,0.00244394,-106.19,-139.753,-121.982,-109.976,-100.119,-90.6239
0.0106904,0.00245512,-105.836,-139.6,-122.046,-110.098,-100.263,-90.7536
0.0107576,0.00246631,-105.483,-139.446,-122.111,-110.221,-100.407,-90.8833
0.0108247,0.00247749,-105.137,-139.288,-122.173,-110.341,-100.551,-91.0151
0.0108919,0.00248868,-104.799,-139.124,-122.232,-110.459,-100.695,-91.1504
0.0109591,0.00249986,-104.464,-138.959,-122.29,-110.577,-100.838,-91.2857
0.0110263,0.00251105,-104.134,-138.79,-122.346,-110.693,-100.981,-91.4229
0.0110935,0.00252224,-103.814,-138.615,-122.398,-110.806,-101.123,-91.5634
0.0111606,0.00253342,-103.494,-138.44,-122.45,-110.919,-101.265,-91.7036
0.0112278,0.00254461,-103.181,-138.261,-122.5,-111.031,-101.406,-91.8457
0.011295,0.00255579,-102.876,-138.077,-122.546,-111.14,-101.547,-91.9905
0.0113622,0.00256698,-102.572,-137.892,-122.592,-111.248,-101.686,-92.135
0.0114294,0.00257816,-102.274,-137.704,-122.636,-111.355,-101.825,-92.2811
0.0114966,0.00258935,-101.984,-137.512,-122.677,-111.459,-101.962,-92.4293
0.0115637,0.00260053,-101.695,-137.319,-122.717,-111.563,-102.099,-92.577
0.0116309,0.00261172,-101.41,-137.124,-122.756,-111.665,-102.235,-92.7254
0.0116981,0.0026229,-101.132,-136.925,-122.792,-111.765,-102.369,-92.8753
0.0117653,0.00263409,-100.855,-136.726,-122.827,-111.865,-102.503,-93.0249
0.0118325,0.00264527,-100.585,-136.524,-122.86,-111.963,-102.635,-93.1753
0.0118997,0.00265646,-100.321,-136.319,-122.891,-112.058,-102.765,-93.3265
0.0119668,0.00266764,-100.058,-136.113,-122.921,-112.153,-102.895,-93.4773
0.012034,0.00267883,-99.8005,-135.905,-122.948,-112.245,-103.023,-93.6283
0.0121012,0.00269002,-99.5494,-135.694,-122.973,-112.336,-103.149,-93.7796
0.0121684,0.0027012,-99.2993,-135.483,-122.997,-112.426,-103.275,-93.9304
0.0122356,0.00271239,-99.0552,-135.27,-123.019,-112.513,-103.398,-94.0808
0.0123028,0.00272357,-98.8166,-135.054,-123.039,-112.599,-103.519,-94.2309
0.0123699,0.00273476,-98.5789,-134.839,-123.058,-112.684,-103.639,-94.3804
0.0124371,0.00274594,-98.3472,-134.621,-123.075,-112.766,-103.757,-94.529
0.0125043,0.00275713,-98.1205,-134.402,-123.089,-112.846,-103.873,-94.6766
0.0125715,0.00276831,-97.8946,-134.183,-123.103,-112.926,-103.989,-94.8238
0.0126387,0.0027795,-97.6747,-133.963,-123.114,-113.004,-104.101,-94.9693
0.0127059,0.00279068,-97.4593,-133.741,-123.123,-113.079,-104.211,-95.1134
0.012773,0.00280187,-97.2445,-133.519,-123.132,-113.154,-104.322,-95.2571
0.0128402,0.00281305,-97.0344,-133.297,-123.139,-113.227,-104.429,-95.3991
0.0129074,0.00282424,-96.8285,-133.073,-123.144,-113.298,-104.535,-95.5394
0.0129746,0.00283543,-96.6234,-132.85,-123.149,-113.369,-104.64,-95.6793
0.0130418,0.00284661,-96.424,-132.626,-123.151,-113.437,-104.742,-95.8164
0.0131089,0.0028578,-96.2285,-132.401,-123.151,-113.503,-104.842,-95.9517
0.0131761,0.00286898,-96.0338,-132.176,-123.15,-113.569,-104.942,-96.0866
0.0132433,0.00288017,-95.8447,-131.951,-123.148,-113.631,-105.038,-96.2181
0.0133105,0.00289135,-95.6591,-131.727,-123.143,-113.693,-105.132,-96.3476
0.0133777,0.00290254,-95.4743,-131.501,-123.138,-113.753,-105.226,-96.4768
0.0134449,0.00291372,-95.295,-131.276,-123.131,-113.811,-105.316,-96.602
0.013512,0.00292491,-95.1189,-131.052,-123.122,-113.867,-105.404,-96.725
0.0135792,0.00293609,-94.9434,-130.827,-123.112,-113.923,-105.492,-96.8478
0.0136464,0.00294728,-94.7734,-130.603,-123.101,-113.976,-105.576,-96.9662
0.0137136,0.00295846,-94.6063,-130.379,-123.087,-114.027,-105.658,-97.0824
0.0137808,0.00296965,-94.4398,-130.155,-123.074,-114.078,-105.74,-97.1983
0.013848,0.00298084,-94.2787,-129.932,-123.058,-114.126,-105.818,-97.3094
0.0139151,0.00299202,-94.1201,-129.71,-123.04,-114.173,-105.895,-97.4184
0.0139823,0.00300321,-93.9618,-129.487,-123.023,-114.219,-105.971,-97.5275
0.0140495,0.00301439,-93.8081,-129.266,-123.004,-114.263,-106.044,-97.6322
0.0141167,0.00302558,-93.6567,-129.045,-122.983,-114.305,-106.116,-97.7349
0.0141839,0.00303676,-93.5058,-128.824,-122.962,-114.348,-106.187,-97.8374
0.0142511,0.00304795,-93.3602,-128.606,-122.939,-114.386,-106.254,-97.9344
0.0143182,0.00305913,-93.2166,-128.387,-122.915,-114.424,-106.32,-98.0296
0.0143854,0.00307032,-93.0735,-128.169,-122.891,-114.462,-106.386,-98.1246
0.0144526,0.0030815,-92.9356,-127.952,-122.864,-114.496,-106.447,-98.2138
0.0145198,0.00309269,-92.7994,-127.737,-122.836,-114.529,-106.507,-98.3013
0.014587,0.00310387,-92.6638,-127.521,-122.809,-114.562,-106.567,-98.3887
0.0146542,0.00311506,-92.5331,-127.308,-122.779,-114.592,-106.622,-98.4701
0.0147213,0.00312624,-92.404,-127.095,-122.748,-114.621,-106.677,-98.55
0.0147885,0.00313743,-92.2755,-126.883,-122.717,-114.65,-106.731,-98.6298
0.0148557,0.00314862,-92.1517,-126.673,-122.684,-114.675,-106.781,-98.7034
0.0149229,0.0031598,-92.0294,-126.464,-122.651,-114.699,-106.83,-98.7757
0.0149901,0.00317099,-91.9075,-126.255,-122.617,-114.724,-106.879,-98.8478
0.0150573,0.00318217,-91.7906,-126.049,-122.581,-114.745,-106.923,-98.9136
0.0151244,0.00319336,-91.675,-125.844,-122.544,-114.765,-106.966,-98.9782
0.0151916,0.00320454,-91.3589,-118.777,-114.048,-106.539,-99.3607,-92.1079
0.0152588,0.00321573,-91.0407,-110.593,-104.165,-98.1612,-93.3404,-88.768
0.015326,0.00322691,-90.9331,-110.441,-104.151,-98.1883,-93.3823,-88.8226
0.0153932,0.0032381,-90.8259,-110.29,-104.137,-98.2152,-93.4242,-88.8772
0.0154603,0.00324928,-90.7233,-110.138,-104.12,-98.2406,-93.4645,-88.9298
0.0155275,0.00326047,-90.6215,-109.987,-104.104,-98.2658,-93.5046,-88.9822
0.0155947,0.00327165,-90.5201,-109.836,-104.087,-98.2908,-93.5447,-89.0345
0.0156619,0.00328284,-90.4229,-109.685,-104.068,-98.3145,-93.5833,-89.085
0.0157291,0.00329403,-90.3263,-109.533,-104.049,-98.3379,-93.6217,-89.1353
0.0157963,0.00330521,-90.2302,-109.382,-104.03,-98.3612,-93.6602,-89.1855
0.0158634,0.0033164,-90.1381,-109.232,-104.009,-98.3831,-93.6971,-89.2339
0.0159306,0.00332758,-90.0465,-109.081,-103.989,-98.4049,-93.734,-89.2822
0.0159978,0.00333877,-89.9553,-108.93,-103.968,-98.4266,-93.7708,-89.3304
0.016065,0.00334995,-89.868,-108.781,-103.945,-98.4468,-93.8061,-89.3767
0.0161322,0.00336114,-89.7812,-108.631,-103.922,-98.467,-93.8414,-89.423
0.0161994,0.00337232,-89.6947,-108.48,-103.9,-98.487,-93.8766,-89.4692
0.0162665,0.00338351,-89.6119,-108.331,-103.875,-98.5057,-93.9104,-89.5135
0.0163337,0.00339469,-89.5295,-108.182,-103.851,-98.5242,-93.9441,-89.5578
0.0164009,0.00340588,-89.4473,-108.033,-103.826,-98.5428,-93.9779,-89.6021
0.0164681,0.00341706,-89.3683,-107.885,-103.801,-98.5601,-94.0103,-89.6448
0.0165353,0.00342825,-89.2897,-107.736,-103.775,-98.5773,-94.0427,-89.6875
0.0166025,0.00343944,-89.2115,-107.588,-103.749,-98.5944,-94.0751,-89.73
0.0166696,0.00345062,-89.1366,-107.441,-103.721,-98.6102,-94.106,-89.7708
0.0167368,0.00346181,-89.0621,-107.294,-103.694,-98.6258,-94.1369,-89.8115
0.016804,0.00347299,-88.9881,-107.146,-103.666,-98.6414,-94.1677,-89.8521
0.0168712,0.00348418,-88.9171,-107.001,-103.638,-98.6556,-94.1971,-89.891
0.0169384,0.00349536,-88.8464,-106.855,-103.609,-98.6698,-94.2265,-89.9299
0.0170056,0.00350655,-88.7763,-106.709,-103.58,-98.6838,-94.2558,-89.9686
0.0170727,0.00351773,-88.709,-106.565,-103.549,-98.6966,-94.2838,-90.0057
0.0171399,0.00352892,-88.642,-106.421,-103.519,-98.7093,-94.3117,-90.0428
0.0172071,0.0035401,-88.5756,-106.276,-103.489,-98.7218,-94.3395,-90.0796
0.0172743,0.00355129,-88.5118,-106.134,-103.457,-98.7331,-94.366,-90.1149
0.0173415,0.00356247,-88.4483,-105.991,-103.426,-98.7444,-94.3925,-90.1502
0.0174086,0.00357366,-88.3855,-105.849,-103.394,-98.7554,-94.4188,-90.1852
0.0174758,0.00358484,-88.325,-105.708,-103.361,-98.7653,-94.4438,-90.2188
0.017543,0.00359603,-88.2649,-105.567,-103.329,-98.7752,-94.4689,-90.2523
0.0176102,0.00360722,-88.2051,-105.427,-103.296,-98.7849,-94.4939,-90.2858
0.0176774,0.0036184,-88.1475,-105.287,-103.262,-98.7936,-94.5178,-90.3179
0.0177446,0.00362959,-88.0901,-105.148,-103.228,-98.8023,-94.5416,-90.35
0.0178117,0.00364077,-88.0334,-105.009,-103.194,-98.8106,-94.5653,-90.3818
0.0178789,0.00365196,-87.9788,-104.872,-103.159,-98.818,-94.5878,-90.4122
0.0179461,0.00366314,-87.9245,-104.735,-103.125,-98.8252,-94.6102,-90.4426
0.0180133,0.00367433,-87.8708,-104.599,-103.089,-98.8322,-94.6324,-90.4727
0.0180805,0.00368551,-87.8191,-104.464,-103.054,-98.8382,-94.6535,-90.5015
0.0181477,0.0036967,-87.7677,-104.329,-103.018,-98.8441,-94.6746,-90.5303
0.0182148,0.00370788,-87.7169,-104.194,-102.982,-98.8498,-94.6954,-90.5587
0.018282,0.00371907,-87.6679,-104.062,-102.945,-98.8544,-94.7152,-90.5859
0.0183492,0.00373025,-87.6192,-103.929,-102.908,-98.859,-94.7349,-90.6131
0.0184164,0.00374144,-87.5712,-103.797,-102.871,-98.8633,-94.7544,-90.6399
0.0184836,0.00375263,-87.5249,-103.667,-102.834,-98.8667,-94.7728,-90.6655
0.0185508,0.00376381,-87.4787,-103.537,-102.796,-98.87,-94.7912,-90.6911
0.0186179,0.003775,-87.4333,-103.407,-102.759,-98.873,-94.8092,-90.7163
0.0186851,0.00378618,-87.3895,-103.279,-102.72,-98.8751,-94.8263,-90.7404
0.0187523,0.00379737,-87.3458,-103.152,-102.682,-98.8771,-94.8434,-90.7644
0.0188195,0.00380855,-87.3027,-103.024,-102.643,-98.8789,-94.8603,-90.7882
0.0188867,0.00381974,-87.2608,-102.899,-102.605,-98.88,-94.8763,-90.8111
0.0189539,0.00383092,-87.2193,-102.773,-102.566,-98.881,-94.8923,-90.8338
0.019021,0.00384211,-87.1784,-102.648,-102.526,-98.8816,-94.9078,-90.8562
0.0190882,0.00385329,-87.1389,-102.525,-102.487,-98.8814,-94.9225,-90.8775
0.0191554,0.00386448,-87.0995,-102.402,-102.447,-98.8812,-94.9372,-90.8988
0.0192226,0.00387566,-87.0609,-102.28,-102.407,-98.8806,-94.9515,-90.9196
0.0192898,0.00388685,-87.0235,-102.16,-102.367,-98.8792,-94.9649,-90.9395
0.019357,0.00389804,-86.9863,-102.04,-102.327,-98.8778,-94.9783,-90.9593
0.0194241,0.00390922,-86.9498,-101.92,-102.287,-98.8759,-94.9913,-90.9786
0.0194913,0.00392041,-86.9144,-101.803,-102.246,-98.8734,-95.0035,-90.997
0.0195585,0.00393159,-86.8792,-101.685,-102.206,-98.8708,-95.0156,-91.0154
0.0196257,0.00394278,-86.8448,-101.569,-102.165,-98.8678,-95.0273,-91.0333
0.0196929,0.00395396,-86.8113,-101.454,-102.124,-98.8642,-95.0382,-91.0503
0.01976,0.00396515,-86.778,-101.34,-102.083,-98.8604,-95.0491,-91.0673
0.0198272,0.00397633,-86.7455,-101.226,-102.042,-98.8562,-95.0595,-91.0837
0.0198944,0.00398752,-86.714,-101.115,-102,-98.8513,-95.0691,-91.0993
0.0199616,0.0039987,-86.6827,-101.003,-101.959,-98.8463,-95.0787,-91.1149
0.0200288,0.00400989,-86.5243,-94.3692,-92.1474,-89.0764,-86.4033,-83.7739
0.020096,0.00402107,-86.4953,-94.2878,-92.1227,-89.0772,-86.4137,-83.7886
0.0201631,0.00403226,-86.4665,-94.2066,-92.0978,-89.078,-86.4241,-83.8032
0.0202303,0.00404344,-86.4384,-94.1261,-92.0726,-89.0783,-86.4343,-83.8176
0.0202975,0.00405463,-86.4112,-94.0464,-92.047,-89.0783,-86.4441,-83.8317
0.0203647,0.00406582,-86.3841,-93.9667,-92.0213,-89.0783,-86.454,-83.8458
0.0204319,0.004077,-86.3576,-93.8876,-91.9954,-89.0779,-86.4635,-83.8596
0.0204991,0.00408819,-86.3318,-93.8093,-91.9693,-89.0773,-86.4728,-83.8731
0.0205662,0.00409937,-86.3062,-93.7309,-91.9431,-89.0766,-86.4821,-83.8867
0.0206334,0.00411056,-86.2812,-93.6532,-91.9167,-89.0756,-86.4911,-83.8999
0.0207006,0.00412174,-86.2568,-93.5762,-91.8901,-89.0744,-86.4998,-83.9129
0.0207678,0.00413293,-86.2325,-93.4992,-91.8634,-89.0731,-86.5086,-83.9259
0.020835,0.00414411,-86.2089,-93.4228,-91.8366,-89.0715,-86.5171,-83.9386
0.0209022,0.0041553,-86.1858,-93.3471,-91.8096,-89.0697,-86.5253,-83.9511
0.0209693,0.00416648,-86.1629,-93.2714,-91.7825,-89.0678,-86.5335,-83.9636
0.0210365,0.00417767,-86.1406,-93.1964,-91.7552,-89.0656,-86.5415,-83.9758
0.0211037,0.00418885,-86.1188,-93.1221,-91.7279,-89.0632,-86.5492,-83.9877
0.0211709,0.00420004,-86.0971,-93.0477,-91.7004,-89.0608,-86.5569,-83.9997
0.0212381,0.00421123,-86.0759,-92.9739,-91.6729,-89.0581,-86.5644,-84.0114
0.0213053,0.00422241,-86.0552,-92.9007,-91.6452,-89.0553,-86.5717,-84.0229
0.0213724,0.0042336,-86.0346,-92.8275,-91.6174,-89.0523,-86.579,-84.0345
0.0214396,0.00424478,-86.0145,-92.7551,-91.5895,-89.0491,-86.586,-84.0457
0.0215068,0.00425597,-85.995,-92.6833,-91.5616,-89.0457,-86.5927,-84.0567
0.021574,0.00426715,-85.9755,-92.6115,-91.5335,-89.0423,-86.5995,-84.0677
0.0216412,0.00427834,-85.9566,-92.5405,-91.5054,-89.0386,-86.606,-84.0784
0.0217083,0.00428952,-85.938,-92.4701,-91.4771,-89.0347,-86.6123,-84.089
0.0217755,0.00430071,-85.9196,-92.3997,-91.4489,-89.0307,-86.6186,-84.0995
0.0218427,0.00431189,-85.9018,-92.3302,-91.4205,-89.0265,-86.6246,-84.1097
0.0219099,0.00432308,-85.8843,-92.2612,-91.392,-89.0221,-86.6304,-84.1197
0.0219771,0.00433426,-85.8669,-92.1922,-91.3635,-89.0176,-86.6362,-84.1298
0.0220443,0.00434545,-85.8501,-92.1242,-91.335,-89.0129,-86.6417,-84.1395
0.0221114,0.00435664,-85.8335,-92.0566,-91.3064,-89.008,-86.647,-84.149
0.0221786,0.00436782,-85.8171,-91.9891,-91.2777,-89.0031,-86.6523,-84.1586
0.0222458,0.00437901,-85.8012,-91.9225,-91.249,-88.9979,-86.6573,-84.1678
0.022313,0.00439019,-85.7856,-91.8564,-91.2203,-88.9926,-86.6622,-84.1769
0.0223802,0.00440138,-85.7701,-91.7903,-91.1914,-88.9872,-86.667,-84.186
0.0224474,0.00441256,-85.755,-91.725,-91.1626,-88.9816,-86.6717,-84.1948
0.0225145,0.00442375,-85.7401,-91.6602,-91.1338,-88.9759,-86.6761,-84.2035
0.0225817,0.00443493,-85.7254,-91.5954,-91.1048,-88.9701,-86.6806,-84.2121
0.0226489,0.00444612,-85.7111,-91.5316,-91.0759,-88.964,-86.6847,-84.2205
0.0227161,0.0044573,-85.6971,-91.4682,-91.047,-88.9579,-86.6887,-84.2287
0.0227833,0.00446849,-85.6832,-91.4048,-91.018,-88.9517,-86.6927,-84.2369
0.0228505,0.00447967,-85.6698,-91.3425,-90.989,-88.9452,-86.6964,-84.2448
0.0229176,0.00449086,-85.6566,-91.2806,-90.96,-88.9386,-86.6999,-84.2525
0.0229848,0.00450205,-85.6434,-91.2187,-90.931,-88.932,-86.7034,-84.2603
0.023052,0.00451323,-85.6308,-91.1579,-90.902,-88.9251,-86.7067,-84.2677
0.0231192,0.00452442,-85.6183,-91.0975,-90.873,-88.9182,-86.7098,-84.275
0.0231864,0.0045356,-85.6059,-91.0371,-90.844,-88.9112,-86.7129,-84.2823
0.0232536,0.00454679,-85.5939,-90.9778,-90.815,-88.9039,-86.7156,-84.2893
0.0233207,0.00455797,-85.5822,-90.9189,-90.7861,-88.8966,-86.7183,-84.2961
0.0233879,0.00456916,-85.5705,-90.86,-90.757,-88.8892,-86.7209,-84.303
0.0234551,0.00458034,-85.5592,-90.8022,-90.7281,-88.8815,-86.7233,-84.3095
0.0235223,0.00459153,-85.5481,-90.7447,-90.6992,-88.8738,-86.7255,-84.3159
0.0235895,0.00460271,-85.5371,-90.6873,-90.6703,-88.8661,-86.7278,-84.3223
0.0236567,0.0046139,-85.5264,-90.6308,-90.6414,-88.8581,-86.7297,-84.3284
0.0237238,0.00462508,-85.5158,-90.5746,-90.6125,-88.8501,-86.7316,-84.3345
0.023791,0.00463627,-85.5054,-90.5184,-90.5836,-88.8421,-86.7334,-84.3405
0.0238582,0.00464746,-85.4953,-90.4634,-90.5549,-88.8338,-86.735,-84.3462
0.0239254,0.00465864,-85.4854,-90.4087,-90.5261,-88.8254,-86.7364,-84.3518
0.0239926,0.00466983,-85.4755,-90.354,-90.4973,-88.817,-86.7379,-84.3574
0.0240597,0.00468101,-85.466,-90.3006,-90.4687,-88.8084,-86.739,-84.3626
0.0241269,0.0046922,-85.4566,-90.2473,-90.44,-88.7997,-86.74,-84.3678
0.0241941,0.00470338,-85.4473,-90.1941,-90.4114,-88.791,-86.741,-84.373
0.0242613,0.00471457,-85.4384,-90.1422,-90.3829,-88.7821,-86.7417,-84.3778
0.0243285,0.00472575,-85.4296,-90.0904,-90.3544,-88.7731,-86.7424,-84.3825
0.0243957,0.00473694,-85.4208,-90.0387,-90.3259,-88.7641,-86.743,-84.3873
0.0244628,0.00474812,-85.4124,-89.9883,-90.2977,-88.7548,-86.7432,-84.3916
0.02453,0.00475931,-85.4041,-89.938,-90.2694,-88.7455,-86.7435,-84.396
0.0245972,0.00477049,-85.3958,-89.8878,-90.241,-88.7362,-86.7437,-84.4003
0.0246644,0.00478168,-85.3879,-89.8392,-90.2129,-88.7266,-86.7435,-84.4042
0.0247316,0.00479286,-85.3801,-89.7907,-90.1847,-88.717,-86.7433,-84.4081
0.0247988,0.00480405,-85.3454,-87.8969,-86.9092,-85.1499,-83.3272,-81.2646
0.0248659,0.00481524,-85.327,-87.0156,-85.3012,-83.384,-81.7124,-79.9281
0.0249331,0.00482642,-85.3199,-86.9832,-85.2858,-83.38,-81.7137,-79.9318
0.0250003,0.00483761,-85.313,-86.9509,-85.2704,-83.3759,-81.715,-79.9355
0.0250675,0.00484879,-85.3064,-86.9195,-85.2548,-83.3716,-81.7161,-79.939
0.0251347,0.00485998,-85.2998,-86.8881,-85.2393,-83.3673,-81.7171,-79.9425
0.0252019,0.00487116,-85.2933,-86.8568,-85.2237,-83.3629,-81.7182,-79.946
0.025269,0.00488235,-85.287,-86.8262,-85.2081,-83.3584,-81.719,-79.9493
0.0253362,0.00489353,-85.2808,-86.7955,-85.1924,-83.3538,-81.7199,-79.9526
0.0254034,0.00490472,-85.2747,-86.765,-85.1768,-83.3492,-81.7207,-79.9559
0.0254706,0.0049159,-85.2689,-86.7351,-85.1611,-83.3445,-81.7214,-79.959
0.0255378,0.00492709,-85.263,-86.7052,-85.1454,-83.3397,-81.7221,-79.9622
0.025605,0.00493827,-85.2573,-86.6754,-85.1297,-83.3349,-81.7227,-79.9653
0.0256721,0.00494946,-85.2517,-86.6462,-85.1141,-83.33,-81.7232,-79.9682
0.0257393,0.00496065,-85.2463,-86.6171,-85.0984,-83.325,-81.7236,-79.9712
0.0258065,0.00497183,-85.2409,-86.588,-85.0826,-83.32,-81.7241,-79.9741
0.0258737,0.00498302,-85.2356,-86.5595,-85.067,-83.3149,-81.7244,-79.9769
0.0259409,0.0049942,-85.2305,-86.5311,-85.0513,-83.3098,-81.7246,-79.9797
0.0260081,0.00500539,-85.2254,-86.5027,-85.0355,-83.3046,-81.7249,-79.9825
0.0260752,0.00501657,-85.2205,-86.4748,-85.0198,-83.2994,-81.7251,-79.9851
0.0261424,0.00502776,-85.2156,-86.4469,-85.0041,-83.2941,-81.7252,-79.9878
0.0262096,0.00503894,-85.2108,-86.4192,-84.9884,-83.2888,-81.7253,-79.9904
0.0262768,0.00505013,-85.2061,-86.392,-84.9727,-83.2834,-81.7252,-79.9928
0.026344,0.00506131,-85.2015,-86.3649,-84.957,-83.2779,-81.7252,-79.9953
0.0264111,0.0050725,-85.197,-86.3378,-84.9413,-83.2724,-81.7251,-79.9977
0.0264783,0.00508368,-85.1927,-86.3113,-84.9257,-83.2669,-81.7249,-80.0001
0.0265455,0.00509487,-85.1884,-86.2849,-84.91,-83.2613,-81.7247,-80.0024
0.0266127,0.00510606,-85.1841,-86.2586,-84.8944,-83.2556,-81.7244,-80.0046
0.0266799,0.00511724,-85.18,-86.2327,-84.8788,-83.2499,-81.724,-80.0068
0.0267471,0.00512843,-85.1759,-86.2069,-84.8632,-83.2442,-81.7236,-80.0089
0.0268142,0.00513961,-85.172,-86.1813,-84.8475,-83.2384,-81.7232,-80.011
0.0268814,0.0051508,-85.1681,-86.1562,-84.832,-83.2326,-81.7227,-80.013
0.0269486,0.00516198,-85.1643,-86.1311,-84.8165,-83.2267,-81.7221,-80.015
0.0270158,0.00517317,-85.1605,-86.1061,-84.8009,-83.2208,-81.7215,-80.0169
0.027083,0.00518435,-85.1569,-86.0816,-84.7855,-83.2148,-81.7208,-80.0187
0.0271502,0.00519554,-85.1533,-86.0572,-84.77,-83.2088,-81.7201,-80.0205
0.0272173,0.00520672,-85.1498,-86.0329,-84.7545,-83.2028,-81.7193,-80.0223
0.0272845,0.00521791,-85.1464,-86.009,-84.7391,-83.1967,-81.7185,-80.024
0.0273517,0.00522909,-85.143,-85.9851,-84.7237,-83.1906,-81.7177,-80.0257
0.0274189,0.00524028,-85.1397,-85.9615,-84.7083,-83.1844,-81.7168,-80.0274
0.0274861,0.00525146,-85.1365,-85.9382,-84.693,-83.1782,-81.7158,-80.0289
0.0275533,0.00526265,-85.1333,-85.915,-84.6777,-83.172,-81.7148,-80.0304
0.0276204,0.00527384,-85.1302,-85.892,-84.6624,-83.1658,-81.7137,-80.0319
0.0276876,0.00528502,-85.1272,-85.8694,-84.6472,-83.1595,-81.7126,-80.0333
0.0277548,0.00529621,-85.1242,-85.8468,-84.632,-83.1531,-81.7114,-80.0347
0.027822,0.00530739,-85.1213,-85.8245,-84.6168,-83.1468,-81.7102,-80.036
0.0278892,0.00531858,-85.1184,-85.8025,-84.6017,-83.1404,-81.709,-80.0372
0.0279564,0.00532976,-85.1156,-85.7806,-84.5866,-83.134,-81.7077,-80.0385
0.0280235,0.00534095,-85.1129,-85.7589,-84.5715,-83.1275,-81.7063,-80.0396
0.0280907,0.00535213,-85.1102,-85.7376,-84.5566,-83.1211,-81.7049,-80.0407
0.0281579,0.00536332,-85.1076,-85.7163,-84.5416,-83.1146,-81.7035,-80.0418
0.0282251,0.0053745,-85.105,-85.6952,-84.5267,-83.108,-81.702,-80.0428
0.0282923,0.00538569,-85.1025,-85.6745,-84.5119,-83.1015,-81.7005,-80.0438
0.0283594,0.00539687,-85.1001,-85.6538,-84.497,-83.0949,-81.6989,-80.0447
0.0284266,0.00540806,-85.0977,-85.6334,-84.4822,-83.0883,-81.6973,-80.0456
0.0284938,0.00541925,-85.0953,-85.6132,-84.4675,-83.0817,-81.6956,-80.0464
0.028561,0.00543043,-85.093,-85.593,-84.4528,-83.075,-81.6939,-80.0472
0.0286282,0.00544162,-85.0907,-85.5732,-84.4381,-83.0684,-81.6922,-80.048
0.0286954,0.0054528,-85.0885,-85.5536,-84.4236,-83.0617,-81.6904,-80.0487
0.0287625,0.00546399,-85.0863,-85.534,-84.409,-83.0549,-81.6886,-80.0493
0.0288297,0.00547517,-85.0842,-85.5148,-84.3945,-83.0482,-81.6868,-80.0499
0.0288969,0.00548636,-85.0822,-85.4958,-84.3801,-83.0415,-81.6848,-80.0505
0.0289641,0.00549754,-85.0801,-85.4768,-84.3657,-83.0347,-81.6829,-80.051
0.0290313,0.00550873,-85.0781,-85.4582,-84.3514,-83.0279,-81.6809,-80.0515
0.0290985,0.00551991,-85.0762,-85.4398,-84.3372,-83.0211,-81.6789,-80.0519
0.0291656,0.0055311,-85.0743,-85.4215,-84.3229,-83.0143,-81.6768,-80.0523
0.0292328,0.00554228,-85.0724,-85.4034,-84.3088,-83.0075,-81.6747,-80.0526
0.0293,0.00555347,-85.0706,-85.3856,-84.2948,-83.0006,-81.6726,-80.0529
0.0293672,0.00556466,-85.0688,-85.3679,-84.2807,-82.9937,-81.6704,-80.0531
0.0294344,0.00557584,-85.0671,-85.3505,-84.2668,-82.9868,-81.6681,-80.0533
0.0295016,0.00558703,-85.0654,-85.3334,-84.2529,-82.9799,-81.6658,-80.0534
0.0295687,0.00559821,-85.0638,-85.3165,-84.239,-82.9729,-81.6635,-80.0535
0.0296359,0.0056094,-85.0513,-84.2716,-82.0383,-80.3246,-79.0031,-77.5679
0.0297031,0.00562058,-85.0498,-84.2625,-82.0331,-80.3227,-79.0029,-77.5686
0.0297703,0.00563177,-85.0484,-84.2534,-82.0278,-80.3208,-79.0026,-77.5692
0.0298375,0.00564295,-85.047,-84.2446,-82.0226,-80.3188,-79.0024,-77.5698
0.0299047,0.00565414,-85.0457,-84.2359,-82.0173,-80.3167,-79.002,-77.5704
0.0299718,0.00566532,-85.0444,-84.2273,-82.0121,-80.3146,-79.0017,-77.5709
0.030039,0.00567651,-85.0431,-84.2187,-82.0068,-80.3126,-79.0013,-77.5715
0.0301062,0.00568769,-85.0418,-84.2103,-82.0016,-80.3104,-79.001,-77.572
0.0301734,0.00569888,-85.0406,-84.202,-81.9963,-80.3083,-79.0005,-77.5725
0.0302406,0.00571006,-85.0394,-84.1937,-81.9911,-80.3061,-79.0001,-77.5729
0.0303078,0.00572125,-85.0382,-84.1856,-81.9858,-80.3039,-78.9996,-77.5734
0.0303749,0.00573244,-85.0371,-84.1775,-81.9806,-80.3017,-78.9992,-77.5738
0.0304421,0.00574362,-85.0359,-84.1695,-81.9753,-80.2995,-78.9987,-77.5742
0.0305093,0.00575481,-85.0349,-84.1616,-81.9701,-80.2972,-78.9981,-77.5746
0.0305765,0.00576599,-85.0338,-84.1537,-81.9648,-80.2949,-78.9976,-77.575
0.0306437,0.00577718,-85.0328,-84.146,-81.9596,-80.2926,-78.997,-77.5753
0.0307108,0.00578836,-85.0317,-84.1383,-81.9544,-80.2903,-78.9964,-77.5756
0.030778,0.00579955,-85.0307,-84.1307,-81.9491,-80.2879,-78.9958,-77.576
0.0308452,0.00581073,-85.0298,-84.1231,-81.9439,-80.2856,-78.9952,-77.5763
0.0309124,0.00582192,-85.0288,-84.1157,-81.9387,-80.2832,-78.9945,-77.5765
0.0309796,0.0058331,-85.0279,-84.1083,-81.9334,-80.2808,-78.9939,-77.5768
0.0310468,0.00584429,-85.027,-84.101,-81.9282,-80.2784,-78.9932,-77.577
0.0311139,0.00585547,-85.0261,-84.0938,-81.923,-80.276,-78.9925,-77.5773
0.0311811,0.00586666,-85.0252,-84.0866,-81.9178,-80.2735,-78.9917,-77.5775
0.0312483,0.00587785,-85.0244,-84.0795,-81.9126,-80.271,-78.991,-77.5777
0.0313155,0.00588903,-85.0236,-84.0725,-81.9074,-80.2686,-78.9902,-77.5778
0.0313827,0.00590022,-85.0227,-84.0656,-81.9022,-80.2661,-78.9894,-77.578
0.0314499,0.0059114,-85.022,-84.0587,-81.897,-80.2635,-78.9886,-77.5781
0.031517,0.00592259,-85.0212,-84.0519,-81.8919,-80.261,-78.9878,-77.5783
0.0315842,0.00593377,-85.0204,-84.0452,-81.8867,-80.2585,-78.987,-77.5784
0.0316514,0.00594496,-85.0197,-84.0386,-81.8816,-80.2559,-78.9861,-77.5785
0.0317186,0.00595614,-85.019,-84.032,-81.8764,-80.2533,-78.9852,-77.5785
0.0317858,0.00596733,-85.0183,-84.0255,-81.8713,-80.2507,-78.9843,-77.5786
0.031853,0.00597851,-85.0176,-84.0191,-81.8662,-80.2481,-78.9834,-77.5786
0.0319201,0.0059897,-85.017,-84.0127,-81.8611,-80.2455,-78.9825,-77.5786
0.0319873,0.00600088,-85.0163,-84.0064,-81.856,-80.2429,-78.9815,-77.5786
0.0320545,0.00601207,-85.0157,-84.0002,-81.8509,-80.2402,-78.9806,-77.5786
0.0321217,0.00602326,-85.0151,-83.994,-81.8458,-80.2376,-78.9796,-77.5786
0.0321889,0.00603444,-85.0145,-83.9879,-81.8407,-80.2349,-78.9786,-77.5786
0.0322561,0.00604563,-85.0139,-83.9819,-81.8357,-80.2322,-78.9776,-77.5785
0.0323232,0.00605681,-85.0133,-83.9759,-81.8306,-80.2295,-78.9766,-77.5784
0.0323904,0.006068,-85.0128,-83.97,-81.8256,-80.2268,-78.9755,-77.5783
0.0324576,0.00607918,-85.0122,-83.9642,-81.8206,-80.2241,-78.9745,-77.5782
0.0325248,0.00609037,-85.0117,-83.9584,-81.8156,-80.2214,-78.9734,-77.5781
0.032592,0.00610155,-85.0112,-83.9527,-81.8106,-80.2187,-78.9723,-77.578
0.0326592,0.00611274,-85.0107,-83.9471,-81.8056,-80.2159,-78.9712,-77.5778
0.0327263,0.00612392,-85.0102,-83.9415,-81.8007,-80.2132,-78.9701,-77.5777
0.0327935,0.00613511,-85.0097,-83.936,-81.7957,-80.2104,-78.969,-77.5775
0.0328607,0.00614629,-85.0093,-83.9305,-81.7908,-80.2077,-78.9678,-77.5773
0.0329279,0.00615748,-85.0088,-83.9252,-81.7859,-80.2049,-78.9666,-77.5771
0.0329951,0.00616866,-85.0084,-83.9198,-81.781,-80.2021,-78.9655,-77.5769
0.0330622,0.00617985,-85.0079,-83.9146,-81.7761,-80.1993,-78.9643,-77.5766
0.0331294,0.00619104,-85.0075,-83.9094,-81.7712,-80.1965,-78.9631,-77.5764
0.0331966,0.00620222,-85.0071,-83.9042,-81.7664,-80.1937,-78.9619,-77.5761
0.0332638,0.00621341,-85.0067,-83.8991,-81.7616,-80.1909,-78.9606,-77.5758
0.033331,0.00622459,-85.0063,-83.8941,-81.7567,-80.1881,-78.9594,-77.5755
0.0333982,0.00623578,-85.006,-83.889,-81.7519,-80.1852,-78.9582,-77.5752
0.0334653,0.00624696,-85.0056,-83.8841,-81.7471,-80.1824,-78.9569,-77.5749
0.0335325,0.00625815,-85.0052,-83.8793,-81.7424,-80.1796,-78.9556,-77.5746
0.0335997,0.00626933,-85.0049,-83.8744,-81.7376,-80.1767,-78.9543,-77.5742
0.0336669,0.00628052,-85.0046,-83.8697,-81.7329,-80.1739,-78.953,-77.5739
0.0337341,0.0062917,-85.0042,-83.865,-81.7282,-80.171,-78.9517,-77.5735
0.0338013,0.00630289,-85.0039,-83.8603,-81.7234,-80.1681,-78.9504,-77.5731
0.0338684,0.00631407,-85.0036,-83.8558,-81.7188,-80.1653,-78.949,-77.5727
0.0339356,0.00632526,-85.0033,-83.8512,-81.7141,-80.1624,-78.9477,-77.5723
0.0340028,0.00633645,-85.003,-83.8467,-81.7095,-80.1595,-78.9463,-77.5719
0.03407,0.00634763,-85.0027,-83.8423,-81.7049,-80.1567,-78.9449,-77.5714
0.0341372,0.00635882,-85.0024,-83.838,-81.7003,-80.1538,-78.9436,-77.5709
0.0342044,0.00637,-85.0022,-83.8336,-81.6957,-80.1509,-78.9421,-77.5705
0.0342715,0.00638119,-85.0019,-83.8295,-81.6912,-80.148,-78.9407,-77.57
0.0343387,0.00639237,-85.0017,-83.8254,-81.6867,-80.1451,-78.9393,-77.5695
0.0344059,0.00640356,-84.9985,-83.46,-80.7926,-78.9733,-77.6927,-76.3511
0.0344731,0.00641474,-84.9983,-83.4594,-80.7933,-78.9742,-77.6934,-76.3515
0.0345403,0.00642593,-84.9981,-83.4589,-80.794,-78.9751,-77.6941,-76.3519
0.0346075,0.00643711,-84.998,-83.4584,-80.7947,-78.976,-77.6947,-76.3523
0.0346746,0.0064483,-84.9978,-83.458,-80.7954,-78.9769,-77.6953,-76.3527
0.0347418,0.00645948,-84.9976,-83.4576,-80.7961,-78.9777,-77.6959,-76.3531
0.034809,0.00647067,-84.9975,-83.4573,-80.7967,-78.9785,-77.6965,-76.3535
0.0348762,0.00648186,-84.9973,-83.4569,-80.7974,-78.9793,-77.697,-76.3538
0.0349434,0.00649304,-84.9972,-83.4566,-80.798,-78.9801,-77.6976,-76.3542
0.0350105,0.00650423,-84.997,-83.4562,-80.7987,-78.9809,-77.6981,-76.3546
0.0350777,0.00651541,-84.9969,-83.4559,-80.7993,-78.9816,-77.6987,-76.3549
0.0351449,0.0065266,-84.9968,-83.4556,-80.7999,-78.9824,-77.6992,-76.3552
0.0352121,0.00653778,-84.9966,-83.4553,-80.8005,-78.9831,-77.6997,-76.3556
0.0352793,0.00654897,-84.9965,-83.4551,-80.801,-78.9838,-77.7002,-76.3559
0.0353465,0.00656015,-84.9964,-83.4548,-80.8016,-78.9845,-77.7007,-76.3562
0.0354136,0.00657134,-84.9963,-83.4545,-80.8022,-78.9852,-77.7012,-76.3565
0.0354808,0.00658252,-84.9962,-83.4543,-80.8027,-78.9858,-77.7017,-76.3568
0.035548,0.00659371,-84.9961,-83.4541,-80.8032,-78.9865,-77.7021,-76.3571
0.0356152,0.00660489,-84.996,-83.4538,-80.8038,-78.9871,-77.7026,-76.3574
0.0356824,0.00661608,-84.9959,-83.4536,-80.8043,-78.9878,-77.703,-76.3577
0.0357496,0.00662727,-84.9958,-83.4534,-80.8048,-78.9884,-77.7034,-76.358
0.0358167,0.00663845,-84.9957,-83.4532,-80.8053,-78.989,-77.7039,-76.3583
0.0358839,0.00664964,-84.9956,-83.4531,-80.8057,-78.9895,-77.7043,-76.3585
0.0359511,0.00666082,-84.9955,-83.4529,-80.8062,-78.9901,-77.7047,-76.3588
0.0360183,0.00667201,-84.9954,-83.4527,-80.8067,-78.9907,-77.7051,-76.3591
0.0360855,0.00668319,-84.9954,-83.4526,-80.8071,-78.9912,-77.7055,-76.3593
0.0361527,0.00669438,-84.9953,-83.4524,-80.8076,-78.9917,-77.7058,-76.3596
0.0362198,0.00670556,-84.9952,-83.4523,-80.808,-78.9923,-77.7062,-76.3598
0.036287,0.00671675,-84.9952,-83.4521,-80.8084,-78.9928,-77.7066,-76.36
0.0363542,0.00672793,-84.9951,-83.452,-80.8088,-78.9932,-77.7069,-76.3603
0.0364214,0.00673912,-84.995,-83.4519,-80.8092,-78.9937,-77.7072,-76.3605
0.0364886,0.0067503,-84.995,-83.4518,-80.8096,-78.9942,-77.7076,-76.3607
0.0365558,0.00676149,-84.9949,-83.4517,-80.81,-78.9946,-77.7079,-76.3609
0.0366229,0.00677268,-84.9949,-83.4516,-80.8103,-78.9951,-77.7082,-76.3611
0.0366901,0.00678386,-84.9948,-83.4515,-80.8107,-78.9955,-77.7085,-76.3613
0.0367573,0.00679505,-84.9948,-83.4515,-80.811,-78.9959,-77.7088,-76.3615
0.0368245,0.00680623,-84.9948,-83.4514,-80.8114,-78.9963,-77.7091,-76.3617
0.0368917,0.00681742,-84.9947,-83.4513,-80.8117,-78.9967,-77.7094,-76.3618
0.0369589,0.0068286,-84.9947,-83.4513,-80.812,-78.9971,-77.7096,-76.362
0.037026,0.00683979,-84.9947,-83.4512,-80.8123,-78.9974,-77.7099,-76.3622
0.0370932,0.00685097,-84.9946,-83.4512,-80.8126,-78.9978,-77.7101,-76.3624
0.0371604,0.00686216,-84.9946,-83.4511,-80.8129,-78.9981,-77.7104,-76.3625
0.0372276,0.00687334,-84.9946,-83.4511,-80.8132,-78.9985,-77.7106,-76.3627
0.0372948,0.00688453,-84.9945,-83.4511,-80.8135,-78.9988,-77.7108,-76.3628
0.0373619,0.00689571,-84.9945,-83.4511,-80.8137,-78.9991,-77.711,-76.363
0.0374291,0.0069069,-84.9945,-83.4511,-80.814,-78.9994,-77.7112,-76.3631
0.0374963,0.00691808,-84.9945,-83.451,-80.8142,-78.9996,-77.7114,-76.3632
0.0375635,0.00692927,-84.9945,-83.451,-80.8145,-78.9999,-77.7116,-76.3633
0.0376307,0.00694046,-84.9944,-83.451,-80.8147,-79.0002,-77.7118,-76.3635
0.0376979,0.00695164,-84.9944,-83.451,-80.8149,-79.0004,-77.712,-76.3636
0.037765,0.00696283,-84.9944,-83.4511,-80.8151,-79.0006,-77.7121,-76.3637
0.0378322,0.00697401,-84.9944,-83.4511,-80.8153,-79.0009,-77.7123,-76.3638
0.0378994,0.0069852,-84.9944,-83.4511,-80.8155,-79.0011,-77.7124,-76.3639
0.0379666,0.00699638,-84.9944,-83.4511,-80.8157,-79.0013,-77.7126,-76.364
0.0380338,0.00700757,-84.9944,-83.4511,-80.8159,-79.0015,-77.7127,-76.3641
0.038101,0.00701875,-84.9944,-83.4512,-80.816,-79.0017,-77.7128,-76.3642
0.0381681,0.00702994,-84.9944,-83.4512,-80.8162,-79.0018,-77.713,-76.3642
0.0382353,0.00704112,-84.9944,-83.4513,-80.8163,-79.002,-77.7131,-76.3643
0.0383025,0.00705231,-84.9944,-83.4513,-80.8165,-79.0021,-77.7132,-76.3644
0.0383697,0.00706349,-84.9944,-83.4513,-80.8166,-79.0023,-77.7133,-76.3644
0.0384369,0.00707468,-84.9944,-83.4514,-80.8167,-79.0024,-77.7133,-76.3645
0.0385041,0.00708587,-84.9944,-83.4514,-80.8169,-79.0025,-77.7134,-76.3645
0.0385712,0.00709705,-84.9944,-83.4515,-80.817,-79.0026,-77.7135,-76.3646
0.0386384,0.00710824,-84.9944,-83.4516,-80.8171,-79.0027,-77.7136,-76.3646
0.0387056,0.00711942,-84.9944,-83.4516,-80.8172,-79.0028,-77.7136,-76.3647
0.0387728,0.00713061,-84.9944,-83.4517,-80.8173,-79.0029,-77.7137,-76.3647
0.03884,0.00714179,-84.9944,-83.4517,-80.8173,-79.003,-77.7137,-76.3647
0.0389072,0.00715298,-84.9944,-83.4518,-80.8174,-79.003,-77.7137,-76.3647
0.0389743,0.00716416,-84.9944,-83.4519,-80.8175,-79.0031,-77.7138,-76.3648
0.0390415,0.00717535,-84.9945,-83.452,-80.8175,-79.0031,-77.7138,-76.3648
0.0391087,0.00718653,-84.9945,-83.4521,-80.8176,-79.0031,-77.7138,-76.3648
0.0391759,0.00719772,-84.9945,-83.4522,-80.8177,-79.0031,-77.7137,-76.3648
0.0392431,0.0072089,-84.9938,-83.3421,-80.5125,-78.575,-77.2365,-75.8786
0.0393102,0.00722009,-84.9938,-83.3438,-80.5154,-78.5776,-77.2382,-75.8796
0.0393774,0.00723128,-84.9939,-83.3454,-80.5183,-78.5801,-77.2399,-75.8806
0.0394446,0.00724246,-84.9939,-83.3471,-80.5212,-78.5827,-77.2415,-75.8815
0.0395118,0.00725365,-84.9939,-83.3487,-80.5241,-78.5852,-77.2432,-75.8825
0.039579,0.00726483,-84.994,-83.3504,-80.527,-78.5877,-77.2448,-75.8834
0.0396462,0.00727602,-84.994,-83.352,-80.5298,-78.5902,-77.2465,-75.8843
0.0397133,0.0072872,-84.994,-83.3537,-80.5327,-78.5927,-77.2481,-75.8853
0.0397805,0.00729839,-84.9941,-83.3553,-80.5355,-78.5951,-77.2497,-75.8862
0.0398477,0.00730957,-84.9941,-83.3569,-80.5383,-78.5975,-77.2513,-75.8871
0.0399149,0.00732076,-84.9941,-83.3585,-80.541,-78.6,-77.2529,-75.888
0.0399821,0.00733194,-84.9942,-83.3601,-80.5438,-78.6024,-77.2545,-75.8889
0.0400493,0.00734313,-84.9942,-83.3617,-80.5465,-78.6048,-77.2561,-75.8898
0.0401164,0.00735431,-84.9942,-83.3633,-80.5492,-78.6071,-77.2576,-75.8907
0.0401836,0.0073655,-84.9943,-83.3648,-80.5519,-78.6095,-77.2592,-75.8916
0.0402508,0.00737668,-84.9943,-83.3664,-80.5545,-78.6118,-77.2607,-75.8925
0.040318,0.00738787,-84.9943,-83.3679,-80.5572,-78.6141,-77.2623,-75.8934
0.0403852,0.00739906,-84.9944,-83.3695,-80.5598,-78.6164,-77.2638,-75.8943
0.0404524,0.00741024,-84.9944,-83.371,-80.5624,-78.6187,-77.2654,-75.8952
0.0405195,0.00742143,-84.9945,-83.3725,-80.565,-78.621,-77.2669,-75.896
0.0405867,0.00743261,-84.9945,-83.374,-80.5676,-78.6233,-77.2684,-75.8969
0.0406539,0.0074438,-84.9945,-83.3755,-80.5701,-78.6255,-77.2699,-75.8978
0.0407211,0.00745498,-84.9946,-83.377,-80.5726,-78.6277,-77.2713,-75.8986
0.0407883,0.00746617,-84.9946,-83.3785,-80.5752,-78.63,-77.2728,-75.8995
0.0408555,0.00747735,-84.9947,-83.3799,-80.5776,-78.6322,-77.2743,-75.9003
0.0409226,0.00748854,-84.9947,-83.3814,-80.5801,-78.6343,-77.2757,-75.9012
0.0409898,0.00749972,-84.9947,-83.3828,-80.5826,-78.6365,-77.2772,-75.902
0.041057,0.00751091,-84.9948,-83.3842,-80.585,-78.6386,-77.2786,-75.9029
0.0411242,0.00752209,-84.9948,-83.3857,-80.5874,-78.6408,-77.2801,-75.9037
0.0411914,0.00753328,-84.9949,-83.3871,-80.5898,-78.6429,-77.2815,-75.9045
0.0412586,0.00754447,-84.9949,-83.3885,-80.5922,-78.645,-77.2829,-75.9054
0.0413257,0.00755565,-84.9949,-83.3898,-80.5945,-78.6471,-77.2843,-75.9062
0.0413929,0.00756684,-84.995,-83.3912,-80.5969,-78.6491,-77.2857,-75.907
0.0414601,0.00757802,-84.995,-83.3926,-80.5991,-78.6512,-77.2871,-75.9078
0.0415273,0.00758921,-84.995,-83.3939,-80.6014,-78.6532,-77.2884,-75.9086
0.0415945,0.00760039,-84.9951,-83.3953,-80.6037,-78.6552,-77.2898,-75.9094
0.0416616,0.00761158,-84.9951,-83.3966,-80.606,-78.6572,-77.2911,-75.9102
0.0417288,0.00762276,-84.9952,-83.398,-80.6082,-78.6592,-77.2925,-75.911
0.041796,0.00763395,-84.9952,-83.3993,-80.6104,-78.6612,-77.2938,-75.9118
0.0418632,0.00764513,-84.9952,-83.4006,-80.6126,-78.6631,-77.2952,-75.9126
0.0419304,0.00765632,-84.9953,-83.4019,-80.6148,-78.6651,-77.2965,-75.9133
0.0419976,0.0076675,-84.9953,-83.4032,-80.617,-78.667,-77.2978,-75.9141
0.0420647,0.00767869,-84.9954,-83.4045,-80.6191,-78.6689,-77.2991,-75.9149
0.0421319,0.00768988,-84.9954,-83.4057,-80.6212,-78.6708,-77.3004,-75.9157
0.0421991,0.00770106,-84.9954,-83.407,-80.6233,-78.6727,-77.3016,-75.9164
0.0422663,0.00771225,-84.9955,-83.4082,-80.6254,-78.6745,-77.3029,-75.9172
0.0423335,0.00772343,-84.9955,-83.4095,-80.6275,-78.6764,-77.3042,-75.9179
0.0424007,0.00773462,-84.9955,-83.4107,-80.6295,-78.6782,-77.3054,-75.9187
0.0424678,0.0077458,-84.9956,-83.4119,-80.6315,-78.68,-77.3066,-75.9194
0.042535,0.00775699,-84.9956,-83.4131,-80.6335,-78.6818,-77.3079,-75.9201
0.0426022,0.00776817,-84.9957,-83.4143,-80.6356,-78.6836,-77.3091,-75.9209
0.0426694,0.00777936,-84.9957,-83.4155,-80.6375,-78.6853,-77.3103,-75.9216
0.0427366,0.00779054,-84.9957,-83.4166,-80.6394,-78.6871,-77.3115,-75.9223
0.0428038,0.00780173,-84.9958,-83.4178,-80.6414,-78.6888,-77.3127,-75.923
0.0428709,0.00781291,-84.9958,-83.4189,-80.6433,-78.6905,-77.3139,-75.9237
0.0429381,0.0078241,-84.9958,-83.4201,-80.6452,-78.6922,-77.315,-75.9245
0.0430053,0.00783528,-84.9959,-83.4212,-80.6471,-78.6939,-77.3162,-75.9252
0.0430725,0.00784647,-84.9959,-83.4223,-80.6489,-78.6956,-77.3174,-75.9259
0.0431397,0.00785766,-84.996,-83.4235,-80.6508,-78.6972,-77.3185,-75.9266
0.0432069,0.00786884,-84.996,-83.4246,-80.6526,-78.6989,-77.3196,-75.9272
0.043274,0.00788003,-84.996,-83.4256,-80.6544,-78.7005,-77.3208,-75.9279
0.0433412,0.00789121,-84.9961,-83.4267,-80.6562,-78.7021,-77.3219,-75.9286
0.0434084,0.0079024,-84.9961,-83.4278,-80.658,-78.7037,-77.323,-75.9293
0.0434756,0.00791358,-84.9961,-83.4288,-80.6597,-78.7053,-77.3241,-75.9299
0.0435428,0.00792477,-84.9962,-83.4299,-80.6614,-78.7068,-77.3252,-75.9306
0.0436099,0.00793595,-84.9962,-83.4309,-80.6632,-78.7084,-77.3262,-75.9313
0.0436771,0.00794714,-84.9962,-83.432,-80.6648,-78.7099,-77.3273,-75.9319
0.0437443,0.00795832,-84.9963,-83.433,-80.6665,-78.7114,-77.3284,-75.9326
0.0438115,0.00796951,-84.9963,-83.434,-80.6682,-78.7129,-77.3294,-75.9332
0.0438787,0.00798069,-84.9963,-83.435,-80.6698,-78.7144,-77.3304,-75.9339
0.0439459,0.00799188,-84.9964,-83.436,-80.6714,-78.7158,-77.3314,-75.9345
0.044013,0.00800307,-84.9963,-83.4107,-80.5993,-78.6178,-77.2255,-75.8261
0.0440802,0.00801425,-84.9963,-83.4123,-80.6024,-78.6208,-77.2277,-75.8276
0.0441474,0.00802544,-84.9963,-83.4139,-80.6055,-78.6238,-77.23,-75.829
0.0442146,0.00803662,-84.9964,-83.4155,-80.6085,-78.6268,-77.2322,-75.8304
0.0442818,0.00804781,-84.9964,-83.4171,-80.6116,-78.6298,-77.2344,-75.8319
0.044349,0.00805899,-84.9965,-83.4187,-80.6146,-78.6327,-77.2365,-75.8333
0.0444161,0.00807018,-84.9965,-83.4203,-80.6176,-78.6357,-77.2387,-75.8347
0.0444833,0.00808136,-84.9965,-83.4218,-80.6205,-78.6385,-77.2409,-75.8361
0.0445505,0.00809255,-84.9966,-83.4234,-80.6235,-78.6414,-77.243,-75.8375
0.0446177,0.00810373,-84.9966,-83.4249,-80.6264,-78.6443,-77.2452,-75.8389
0.0446849,0.00811492,-84.9966,-83.4264,-80.6293,-78.6472,-77.2473,-75.8403
0.0447521,0.0081261,-84.9967,-83.4279,-80.6322,-78.65,-77.2494,-75.8416
0.0448192,0.00813729,-84.9967,-83.4294,-80.6351,-78.6529,-77.2515,-75.843
0.0448864,0.00814848,-84.9967,-83.4309,-80.6379,-78.6556,-77.2536,-75.8444
0.0449536,0.00815966,-84.9968,-83.4324,-80.6408,-78.6584,-77.2557,-75.8458
0.0450208,0.00817085,-84.9968,-83.4338,-80.6436,-78.6612,-77.2578,-75.8471
0.045088,0.00818203,-84.9968,-83.4353,-80.6463,-78.664,-77.2598,-75.8485
0.0451552,0.00819322,-84.9969,-83.4367,-80.6491,-78.6667,-77.2619,-75.8498
0.0452223,0.0082044,-84.9969,-83.4381,-80.6519,-78.6694,-77.264,-75.8512
0.0452895,0.00821559,-84.9969,-83.4395,-80.6546,-78.6721,-77.266,-75.8525
0.0453567,0.00822677,-84.997,-83.441,-80.6573,-78.6748,-77.268,-75.8538
0.0454239,0.00823796,-84.997,-83.4424,-80.66,-78.6775,-77.27,-75.8552
0.0454911,0.00824914,-84.997,-83.4437,-80.6627,-78.6802,-77.272,-75.8565
0.0455583,0.00826033,-84.9971,-83.4451,-80.6653,-78.6828,-77.274,-75.8578
0.0456254,0.00827151,-84.9971,-83.4464,-80.6679,-78.6854,-77.276,-75.8591
0.0456926,0.0082827,-84.9971,-83.4478,-80.6705,-78.688,-77.278,-75.8604
0.0457598,0.00829388,-84.9972,-83.4491,-80.6731,-78.6906,-77.2799,-75.8617
0.045827,0.00830507,-84.9972,-83.4504,-80.6757,-78.6932,-77.2819,-75.863
0.0458942,0.00831626,-84.9972,-83.4517,-80.6782,-78.6957,-77.2838,-75.8643
0.0459613,0.00832744,-84.9973,-83.453,-80.6808,-78.6983,-77.2858,-75.8656
0.0460285,0.00833863,-84.9973,-83.4543,-80.6833,-78.7008,-77.2877,-75.8669
0.0460957,0.00834981,-84.9973,-83.4556,-80.6858,-78.7033,-77.2896,-75.8681
0.0461629,0.008361,-84.9974,-83.4568,-80.6882,-78.7058,-77.2915,-75.8694
0.0462301,0.00837218,-84.9974,-83.4581,-80.6907,-78.7083,-77.2934,-75.8706
0.0462973,0.00838337,-84.9974,-83.4593,-80.6931,-78.7107,-77.2952,-75.8719
0.0463644,0.00839455,-84.9974,-83.4605,-80.6955,-78.7131,-77.2971,-75.8731
0.0464316,0.00840574,-84.9975,-83.4618,-80.6979,-78.7155,-77.299,-75.8744
0.0464988,0.00841692,-84.9975,-83.463,-80.7003,-78.7179,-77.3008,-75.8756
0.046566,0.00842811,-84.9975,-83.4642,-80.7026,-78.7203,-77.3026,-75.8768
0.0466332,0.00843929,-84.9976,-83.4654,-80.705,-78.7227,-77.3045,-75.8781
0.0467004,0.00845048,-84.9976,-83.4665,-80.7073,-78.7251,-77.3063,-75.8793
0.0467675,0.00846167,-84.9976,-83.4677,-80.7096,-78.7274,-77.3081,-75.8805
0.0468347,0.00847285,-84.9976,-83.4688,-80.7118,-78.7297,-77.3098,-75.8817
0.0469019,0.00848404,-84.9977,-83.47,-80.7141,-78.732,-77.3116,-75.8829
0.0469691,0.00849522,-84.9977,-83.4711,-80.7163,-78.7343,-77.3134,-75.8841
0.0470363,0.00850641,-84.9977,-83.4722,-80.7186,-78.7365,-77.3151,-75.8853
0.0471035,0.00851759,-84.9977,-83.4733,-80.7207,-78.7388,-77.3169,-75.8865
0.0471706,0.00852878,-84.9978,-83.4744,-80.7229,-78.741,-77.3186,-75.8876
0.0472378,0.00853996,-84.9978,-83.4755,-80.7251,-78.7432,-77.3203,-75.8888
0.047305,0.00855115,-84.9978,-83.4766,-80.7272,-78.7454,-77.322,-75.89
0.0473722,0.00856233,-84.9978,-83.4776,-80.7293,-78.7476,-77.3237,-75.8911
0.0474394,0.00857352,-84.9979,-83.4787,-80.7314,-78.7498,-77.3254,-75.8923
0.0475066,0.0085847,-84.9979,-83.4797,-80.7335,-78.7519,-77.3271,-75.8934
0.0475737,0.00859589,-84.9979,-83.4808,-80.7356,-78.754,-77.3287,-75.8945
0.0476409,0.00860708,-84.9979,-83.4818,-80.7376,-78.7561,-77.3304,-75.8957
0.0477081,0.00861826,-84.998,-83.4828,-80.7396,-78.7582,-77.332,-75.8968
0.0477753,0.00862945,-84.998,-83.4838,-80.7416,-78.7603,-77.3337,-75.8979
0.0478425,0.00864063,-84.998,-83.4848,-80.7436,-78.7624,-77.3353,-75.899
0.0479096,0.00865182,-84.998,-83.4858,-80.7456,-78.7644,-77.3369,-75.9001
0.0479768,0.008663,-84.9981,-83.4867,-80.7476,-78.7664,-77.3385,-75.9012
0.048044,0.00867419,-84.9981,-83.4877,-80.7495,-78.7684,-77.3401,-75.9023
0.0481112,0.00868537,-84.9981,-83.4886,-80.7514,-78.7704,-77.3416,-75.9034
0.0481784,0.00869656,-84.9981,-83.4896,-80.7533,-78.7724,-77.3432,-75.9045
0.0482456,0.00870774,-84.9981,-83.4905,-80.7552,-78.7743,-77.3447,-75.9056
0.0483127,0.00871893,-84.9982,-83.4914,-80.757,-78.7763,-77.3463,-75.9066
0.0483799,0.00873011,-84.9982,-83.4923,-80.7589,-78.7782,-77.3478,-75.9077
0.0484471,0.0087413,-84.9982,-83.4932,-80.7607,-78.7801,-77.3493,-75.9088
0.0485143,0.00875248,-84.9982,-83.4941,-80.7625,-78.782,-77.3508,-75.9098
0.0485815,0.00876367,-84.9983,-83.495,-80.7642,-78.7839,-77.3523,-75.9109
0.0486487,0.00877486,-84.9983,-83.4959,-80.766,-78.7857,-77.3538,-75.9119
0.0487158,0.00878604,-84.9983,-83.4967,-80.7677,-78.7875,-77.3552,-75.9129
0.048783,0.00879723,-84.9983,-83.4976,-80.7695,-78.7894,-77.3567,-75.9139
0.0488502,0.00880841,-84.9983,-83.4967,-80.7758,-78.8149,-77.4022,-75.9714
0.0489174,0.0088196,-84.9983,-83.4978,-80.7782,-78.8176,-77.4044,-75.973
0.0489846,0.00883078,-84.9984,-83.4989,-80.7806,-78.8203,-77.4066,-75.9746
0.0490518,0.00884197,-84.9984,-83.5,-80.783,-78.8229,-77.4088,-75.9762
0.0491189,0.00885315,-84.9984,-83.501,-80.7853,-78.8255,-77.411,-75.9778
0.0491861,0.00886434,-84.9984,-83.5021,-80.7877,-78.8281,-77.4131,-75.9794
0.0492533,0.00887552,-84.9984,-83.5031,-80.79,-78.8307,-77.4153,-75.9809
0.0493205,0.00888671,-84.9985,-83.5042,-80.7923,-78.8333,-77.4174,-75.9825
0.0493877,0.00889789,-84.9985,-83.5052,-80.7946,-78.8358,-77.4196,-75.9841
0.0494549,0.00890908,-84.9985,-83.5062,-80.7969,-78.8384,-77.4217,-75.9856
0.049522,0.00892027,-84.9985,-83.5072,-80.7991,-78.8409,-77.4238,-75.9872
0.0495892,0.00893145,-84.9985,-83.5082,-80.8014,-78.8434,-77.4259,-75.9887
0.0496564,0.00894264,-84.9985,-83.5092,-80.8036,-78.8459,-77.428,-75.9902
0.0497236,0.00895382,-84.9986,-83.5102,-80.8058,-78.8484,-77.4301,-75.9918
0.0497908,0.00896501,-84.9986,-83.5111,-80.808,-78.8508,-77.4322,-75.9933
0.049858,0.00897619,-84.9986,-83.5121,-80.8101,-78.8533,-77.4342,-75.9948
0.0499251,0.00898738,-84.9986,-83.513,-80.8123,-78.8557,-77.4363,-75.9963
0.0499923,0.00899856,-84.9986,-83.514,-80.8145,-78.8581,-77.4384,-75.9978
0.0500595,0.00900975,-84.9987,-83.5149,-80.8166,-78.8605,-77.4404,-75.9993
0.0501267,0.00902093,-84.9987,-83.5158,-80.8187,-78.8629,-77.4424,-76.0008
0.0501939,0.00903212,-84.9987,-83.5168,-80.8208,-78.8653,-77.4444,-76.0023
0.050261,0.0090433,-84.9987,-83.5177,-80.8229,-78.8677,-77.4464,-76.0037
0.0503282,0.00905449,-84.9987,-83.5186,-80.8249,-78.87,-77.4484,-76.0052
0.0503954,0.00906568,-84.9987,-83.5195,-80.827,-78.8724,-77.4504,-76.0067
0.0504626,0.00907686,-84.9987,-83.5204,-80.829,-78.8747,-77.4524,-76.0081
0.0505298,0.00908805,-84.9988,-83.5212,-80.831,-78.877,-77.4543,-76.0096
0.050597,0.00909923,-84.9988,-83.5221,-80.833,-78.8793,-77.4563,-76.011
0.0506641,0.00911042,-84.9988,-83.523,-80.835,-78.8815,-77.4582,-76.0125
0.0507313,0.0091216,-84.9988,-83.5238,-80.837,-78.8838,-77.4601,-76.0139
0.0507985,0.00913279,-84.9988,-83.5247,-80.839,-78.8861,-77.4621,-76.0153
0.0508657,0.00914397,-84.9988,-83.5255,-80.8409,-78.8883,-77.464,-76.0167
0.0509329,0.00915516,-84.9989,-83.5263,-80.8428,-78.8905,-77.4659,-76.0182
0.0510001,0.00916634,-84.9989,-83.5271,-80.8447,-78.8927,-77.4678,-76.0196
0.0510672,0.00917753,-84.9989,-83.5279,-80.8466,-78.8948,-77.4696,-76.0209
0.0511344,0.00918871,-84.9989,-83.5287,-80.8485,-78.897,-77.4715,-76.0223
0.0512016,0.0091999,-84.9989,-83.5296,-80.8503,-78.8992,-77.4733,-76.0237
0.0512688,0.00921108,-84.9989,-83.5303,-80.8522,-78.9013,-77.4752,-76.0251
0.051336,0.00922227,-84.9989,-83.5311,-80.854,-78.9034,-77.477,-76.0265
0.0514032,0.00923346,-84.999,-83.5319,-80.8558,-78.9055,-77.4788,-76.0278
0.0514703,0.00924464,-84.999,-83.5327,-80.8576,-78.9076,-77.4806,-76.0292
0.0515375,0.00925583,-84.999,-83.5334,-80.8594,-78.9097,-77.4824,-76.0305
0.0516047,0.00926701,-84.999,-83.5342,-80.8612,-78.9118,-77.4842,-76.0319
0.0516719,0.0092782,-84.999,-83.5349,-80.8629,-78.9138,-77.486,-76.0332
0.0517391,0.00928938,-84.999,-83.5356,-80.8647,-78.9158,-77.4877,-76.0345
0.0518063,0.00930057,-84.999,-83.5364,-80.8664,-78.9178,-77.4895,-76.0359
0.0518734,0.00931175,-84.999,-83.5371,-80.8681,-78.9198,-77.4912,-76.0372
0.0519406,0.00932294,-84.9991,-83.5378,-80.8698,-78.9218,-77.4929,-76.0385
0.0520078,0.00933412,-84.9991,-83.5385,-80.8715,-78.9238,-77.4946,-76.0398
0.052075,0.00934531,-84.9991,-83.5392,-80.8731,-78.9257,-77.4963,-76.041
0.0521422,0.00935649,-84.9991,-83.5399,-80.8747,-78.9276,-77.498,-76.0423
0.0522094,0.00936768,-84.9991,-83.5406,-80.8764,-78.9296,-77.4997,-76.0436
0.0522765,0.00937887,-84.9991,-83.5412,-80.878,-78.9315,-77.5014,-76.0449
0.0523437,0.00939005,-84.9991,-83.5419,-80.8796,-78.9333,-77.503,-76.0461
0.0524109,0.00940124,-84.9991,-83.5426,-80.8812,-78.9352,-77.5047,-76.0474
0.0524781,0.00941242,-84.9992,-83.5432,-80.8827,-78.9371,-77.5063,-76.0486
0.0525453,0.00942361,-84.9992,-83.5439,-80.8843,-78.9389,-77.5079,-76.0499
0.0526124,0.00943479,-84.9992,-83.5445,-80.8858,-78.9408,-77.5095,-76.0511
0.0526796,0.00944598,-84.9992,-83.5451,-80.8874,-78.9426,-77.5111,-76.0523
0.0527468,0.00945716,-84.9992,-83.5458,-80.8889,-78.9444,-77.5127,-76.0535
0.052814,0.00946835,-84.9992,-83.5464,-80.8904,-78.9461,-77.5143,-76.0548
0.0528812,0.00947953,-84.9992,-83.547,-80.8918,-78.9479,-77.5159,-76.056
0.0529484,0.00949072,-84.9992,-83.5476,-80.8933,-78.9496,-77.5174,-76.0572
0.0530155,0.00950191,-84.9992,-83.5482,-80.8948,-78.9514,-77.519,-76.0583
0.0530827,0.00951309,-84.9992,-83.5488,-80.8962,-78.9531,-77.5205,-76.0595
0.0531499,0.00952428,-84.9993,-83.5494,-80.8976,-78.9548,-77.522,-76.0607
0.0532171,0.00953546,-84.9993,-83.5499,-80.899,-78.9565,-77.5235,-76.0619
0.0532843,0.00954665,-84.9993,-83.5505,-80.9004,-78.9581,-77.525,-76.063
0.0533515,0.00955783,-84.9993,-83.5511,-80.9018,-78.9598,-77.5265,-76.0642
0.0534186,0.00956902,-84.9993,-83.5516,-80.9031,-78.9614,-77.5279,-76.0653
0.0534858,0.0095802,-84.9993,-83.5522,-80.9044,-78.963,-77.5294,-76.0664
0.053553,0.00959139,-84.9993,-83.5527,-80.9058,-78.9646,-77.5308,-76.0676
0.0536202,0.00960257,-84.9993,-83.5564,-80.9283,-79.0185,-77.6154,-76.1737
0.0536874,0.00961376,-84.9993,-83.557,-80.9299,-79.0205,-77.6172,-76.1752
0.0537546,0.00962494,-84.9993,-83.5576,-80.9314,-79.0225,-77.6191,-76.1767
0.0538217,0.00963613,-84.9994,-83.5582,-80.933,-79.0245,-77.6209,-76.1782
0.0538889,0.00964731,-84.9994,-83.5588,-80.9346,-79.0264,-77.6228,-76.1796
0.0539561,0.0096585,-84.9994,-83.5594,-80.9362,-79.0284,-77.6246,-76.1811
0.0540233,0.00966968,-84.9994,-83.56,-80.9377,-79.0303,-77.6264,-76.1826
0.0540905,0.00968087,-84.9994,-83.5606,-80.9392,-79.0323,-77.6282,-76.184
0.0541577,0.00969206,-84.9994,-83.5612,-80.9408,-79.0342,-77.63,-76.1855
0.0542248,0.00970324,-84.9994,-83.5618,-80.9423,-79.0361,-77.6318,-76.1869
0.054292,0.00971443,-84.9994,-83.5623,-80.9438,-79.038,-77.6336,-76.1884
0.0543592,0.00972561,-84.9994,-83.5629,-80.9453,-79.0399,-77.6354,-76.1898
0.0544264,0.0097368,-84.9994,-83.5634,-80.9467,-79.0418,-77.6371,-76.1912
0.0544936,0.00974798,-84.9994,-83.564,-80.9482,-79.0437,-77.6389,-76.1926
0.0545607,0.00975917,-84.9994,-83.5645,-80.9497,-79.0455,-77.6406,-76.1941
0.0546279,0.00977035,-84.9995,-83.5651,-80.9511,-79.0474,-77.6424,-76.1955
0.0546951,0.00978154,-84.9995,-83.5656,-80.9525,-79.0492,-77.6441,-76.1969
0.0547623,0.00979272,-84.9995,-83.5662,-80.954,-79.0511,-77.6458,-76.1983
0.0548295,0.00980391,-84.9995,-83.5667,-80.9554,-79.0529,-77.6476,-76.1997
0.0548967,0.00981509,-84.9995,-83.5672,-80.9568,-79.0547,-77.6493,-76.2011
0.0549638,0.00982628,-84.9995,-83.5677,-80.9582,-79.0565,-77.651,-76.2025
0.055031,0.00983747,-84.9995,-83.5682,-80.9596,-79.0583,-77.6527,-76.2039
0.0550982,0.00984865,-84.9995,-83.5687,-80.9609,-79.0601,-77.6544,-76.2053
0.0551654,0.00985984,-84.9995,-83.5693,-80.9623,-79.0618,-77.656,-76.2066
0.0552326,0.00987102,-84.9995,-83.5697,-80.9637,-79.0636,-77.6577,-76.208
0.0552998,0.00988221,-84.9995,-83.5702,-80.965,-79.0653,-77.6594,-76.2093
0.0553669,0.00989339,-84.9995,-83.5707,-80.9663,-79.067,-77.661,-76.2107
0.0554341,0.00990458,-84.9995,-83.5712,-80.9677,-79.0688,-77.6626,-76.2121
0.0555013,0.00991576,-84.9995,-83.5717,-80.969,-79.0705,-77.6643,-76.2134
0.0555685,0.00992695,-84.9995,-83.5722,-80.9703,-79.0722,-77.6659,-76.2147
0.0556357,0.00993813,-84.9995,-83.5726,-80.9716,-79.0739,-77.6675,-76.216
0.0557029,0.00994932,-84.9996,-83.5731,-80.9728,-79.0755,-77.6691,-76.2174
0.05577,0.00996051,-84.9996,-83.5736,-80.9741,-79.0772,-77.6707,-76.2187
0.0558372,0.00997169,-84.9996,-83.574,-80.9754,-79.0788,-77.6723,-76.22
0.0559044,0.00998288,-84.9996,-83.5745,-80.9766,-79.0805,-77.6739,-76.2213
0.0559716,0.00999406,-84.9996,-83.5749,-80.9779,-79.0821,-77.6754,-76.2226
0.0560388,0.0100052,-84.9996,-83.5754,-80.9791,-79.0837,-77.677,-76.2239
0.056106,0.0100164,-84.9996,-83.5758,-80.9803,-79.0853,-77.6785,-76.2251
0.0561731,0.0100276,-84.9996,-83.5762,-80.9815,-79.0869,-77.6801,-76.2264
0.0562403,0.0100388,-84.9996,-83.5767,-80.9827,-79.0885,-77.6816,-76.2277
0.0563075,0.01005,-84.9996,-83.5771,-80.9839,-79.0901,-77.6831,-76.2289
0.0563747,0.0100612,-84.9996,-83.5775,-80.9851,-79.0916,-77.6846,-76.2302
0.0564419,0.0100724,-84.9996,-83.5779,-80.9862,-79.0932,-77.6861,-76.2314
0.0565091,0.0100835,-84.9996,-83.5783,-80.9874,-79.0947,-77.6876,-76.2327
0.0565762,0.0100947,-84.9996,-83.5788,-80.9885,-79.0962,-77.6891,-76.2339
0.0566434,0.0101059,-84.9996,-83.5792,-80.9897,-79.0977,-77.6905,-76.2351
0.0567106,0.0101171,-84.9996,-83.5795,-80.9908,-79.0992,-77.692,-76.2363
0.0567778,0.0101283,-84.9996,-83.5799,-80.9919,-79.1007,-77.6934,-76.2376
0.056845,0.0101395,-84.9996,-83.5803,-80.993,-79.1022,-77.6948,-76.2388
0.0569121,0.0101507,-84.9997,-83.5807,-80.9941,-79.1036,-77.6963,-76.2399
0.0569793,0.0101618,-84.9997,-83.5811,-80.9952,-79.1051,-77.6977,-76.2411
0.0570465,0.010173,-84.9997,-83.5815,-80.9962,-79.1065,-77.6991,-76.2423
0.0571137,0.0101842,-84.9997,-83.5818,-80.9973,-79.1079,-77.7004,-76.2435
0.0571809,0.0101954,-84.9997,-83.5822,-80.9983,-79.1093,-77.7018,-76.2446
0.0572481,0.0102066,-84.9997,-83.5826,-80.9993,-79.1107,-77.7032,-76.2458
0.0573152,0.0102178,-84.9997,-83.5829,-81.0004,-79.1121,-77.7045,-76.2469
0.0573824,0.010229,-84.9997,-83.5833,-81.0014,-79.1134,-77.7059,-76.2481
0.0574496,0.0102401,-84.9997,-83.5836,-81.0024,-79.1148,-77.7072,-76.2492
0.0575168,0.0102513,-84.9997,-83.584,-81.0034,-79.1161,-77.7085,-76.2503
0.057584,0.0102625,-84.9997,-83.5843,-81.0043,-79.1175,-77.7098,-76.2514
0.0576512,0.0102737,-84.9997,-83.5846,-81.0053,-79.1188,-77.7111,-76.2525
0.0577183,0.0102849,-84.9997,-83.585,-81.0063,-79.12,-77.7124,-76.2536
0.0577855,0.0102961,-84.9997,-83.5853,-81.0072,-79.1213,-77.7137,-76.2547
0.0578527,0.0103073,-84.9997,-83.5856,-81.0081,-79.1226,-77.7149,-76.2558
0.0579199,0.0103184,-84.9997,-83.586,-81.009,-79.1238,-77.7162,-76.2568
0.0579871,0.0103296,-84.9997,-83.5863,-81.01,-79.1251,-77.7174,-76.2579
0.0580543,0.0103408,-84.9997,-83.5866,-81.0109,-79.1263,-77.7186,-76.2589
0.0581214,0.010352,-84.9997,-83.5869,-81.0117,-79.1275,-77.7198,-76.26
0.0581886,0.0103632,-84.9997,-83.5872,-81.0126,-79.1287,-77.7211,-76.261
0.0582558,0.0103744,-84.9997,-83.5875,-81.0135,-79.1299,-77.7222,-76.262
0.058323,0.0103855,-84.9997,-83.5878,-81.0143,-79.1311,-77.7234,-76.2631
0.0583902,0.0103967,-84.9997,-83.5881,-81.0152,-79.1322,-77.7246,-76.2641
0.0584574,0.0104079,-84.9998,-83.5911,-81.0337,-79.1777,-77.7987,-76.3613
0.0585245,0.0104191,-84.9998,-83.5914,-81.0346,-79.179,-77.8,-76.3625
0.0585917,0.0104303,-84.9998,-83.5917,-81.0356,-79.1803,-77.8014,-76.3636
0.0586589,0.0104415,-84.9998,-83.592,-81.0365,-79.1816,-77.8027,-76.3648
0.0587261,0.0104527,-84.9998,-83.5923,-81.0374,-79.1829,-77.804,-76.366
0.0587933,0.0104638,-84.9998,-83.5926,-81.0383,-79.1841,-77.8053,-76.3672
0.0588604,0.010475,-84.9998,-83.5929,-81.0392,-79.1854,-77.8066,-76.3684
0.0589276,0.0104862,-84.9998,-83.5932,-81.04,-79.1867,-77.808,-76.3695
0.0589948,0.0104974,-84.9998,-83.5935,-81.0409,-79.1879,-77.8093,-76.3707
0.059062,0.0105086,-84.9998,-83.5938,-81.0418,-79.1892,-77.8106,-76.3719
0.0591292,0.0105198,-84.9998,-83.594,-81.0427,-79.1904,-77.8119,-76.3731
0.0591964,0.010531,-84.9998,-83.5943,-81.0435,-79.1917,-77.8132,-76.3743
0.0592635,0.0105421,-84.9998,-83.5946,-81.0444,-79.1929,-77.8145,-76.3754
0.0593307,0.0105533,-84.9998,-83.5949,-81.0452,-79.1941,-77.8158,-76.3766
0.0593979,0.0105645,-84.9998,-83.5951,-81.0461,-79.1954,-77.8171,-76.3778
0.0594651,0.0105757,-84.9998,-83.5954,-81.0469,-79.1966,-77.8184,-76.379
0.0595323,0.0105869,-84.9998,-83.5957,-81.0477,-79.1978,-77.8197,-76.3801
0.0595995,0.0105981,-84.9998,-83.5959,-81.0486,-79.199,-77.821,-76.3813
0.0596666,0.0106093,-84.9998,-83.5962,-81.0494,-79.2002,-77.8222,-76.3825
0.0597338,0.0106204,-84.9998,-83.5965,-81.0502,-79.2014,-77.8235,-76.3837
0.059801,0.0106316,-84.9998,-83.5967,-81.051,-79.2026,-77.8248,-76.3849
0.0598682,0.0106428,-84.9998,-83.597,-81.0518,-79.2038,-77.8261,-76.386
0.0599354,0.010654,-84.9998,-83.5972,-81.0527,-79.205,-77.8273,-76.3872
0.0600026,0.0106652,-84.9998,-83.5975,-81.0535,-79.2062,-77.8286,-76.3884
0.0600697,0.0106764,-84.9998,-83.5977,-81.0542,-79.2073,-77.8299,-76.3895
0.0601369,0.0106876,-84.9998,-83.598,-81.055,-79.2085,-77.8311,-76.3907
0.0602041,0.0106987,-84.9998,-83.5982,-81.0558,-79.2097,-77.8324,-76.3919
0.0602713,0.0107099,-84.9998,-83.5984,-81.0566,-79.2108,-77.8336,-76.393
0.0603385,0.0107211,-84.9998,-83.5987,-81.0574,-79.212,-77.8349,-76.3942
0.0604057,0.0107323,-84.9998,-83.5989,-81.0581,-79.2131,-77.8361,-76.3953
0.0604728,0.0107435,-84.9999,-83.5992,-81.0589,-79.2142,-77.8373,-76.3965
0.06054,0.0107547,-84.9999,-83.5994,-81.0596,-79.2154,-77.8386,-76.3976
0.0606072,0.0107659,-84.9999,-83.5996,-81.0604,-79.2165,-77.8398,-76.3987
0.0606744,0.010777,-84.9999,-83.5998,-81.0611,-79.2176,-77.841,-76.3999
0.0607416,0.0107882,-84.9999,-83.6001,-81.0618,-79.2187,-77.8422,-76.401
0.0608088,0.0107994,-84.9999,-83.6003,-81.0625,-79.2198,-77.8434,-76.4021
0.0608759,0.0108106,-84.9999,-83.6005,-81.0633,-79.2209,-77.8446,-76.4032
0.0609431,0.0108218,-84.9999,-83.6007,-81.064,-79.222,-77.8458,-76.4044
0.0610103,0.010833,-84.9999,-83.6009,-81.0647,-79.223,-77.8469,-76.4055
0.0610775,0.0108441,-84.9999,-83.6011,-81.0654,-79.2241,-77.8481,-76.4066
0.0611447,0.0108553,-84.9999,-83.6013,-81.0661,-79.2252,-77.8493,-76.4077
0.0612118,0.0108665,-84.9999,-83.6016,-81.0668,-79.2262,-77.8504,-76.4087
0.061279,0.0108777,-84.9999,-83.6018,-81.0674,-79.2272,-77.8515,-76.4098
0.0613462,0.0108889,-84.9999,-83.602,-81.0681,-79.2282,-77.8527,-76.4109
0.0614134,0.0109001,-84.9999,-83.6021,-81.0688,-79.2293,-77.8538,-76.412
0.0614806,0.0109113,-84.9999,-83.6023,-81.0694,-79.2303,-77.8549,-76.413
0.0615478,0.0109224,-84.9999,-83.6025,-81.0701,-79.2313,-77.856,-76.4141
0.0616149,0.0109336,-84.9999,-83.6027,-81.0707,-79.2322,-77.8571,-76.4151
0.0616821,0.0109448,-84.9999,-83.6029,-81.0713,-79.2332,-77.8582,-76.4161
0.0617493,0.010956,-84.9999,-83.6031,-81.0719,-79.2342,-77.8593,-76.4171
0.0618165,0.0109672,-84.9999,-83.6033,-81.0726,-79.2351,-77.8603,-76.4182
0.0618837,0.0109784,-84.9999,-83.6035,-81.0732,-79.236,-77.8614,-76.4191
0.0619509,0.0109896,-84.9999,-83.6036,-81.0738,-79.237,-77.8624,-76.4201
0.062018,0.0110007,-84.9999,-83.6038,-81.0743,-79.2379,-77.8634,-76.4211
0.0620852,0.0110119,-84.9999,-83.604,-81.0749,-79.2388,-77.8644,-76.4221
0.0621524,0.0110231,-84.9999,-83.6042,-81.0755,-79.2397,-77.8654,-76.423
0.0622196,0.0110343,-84.9999,-83.6043,-81.0761,-79.2406,-77.8664,-76.424
0.0622868,0.0110455,-84.9999,-83.6045,-81.0766,-79.2414,-77.8674,-76.4249
0.062354,0.0110567,-84.9999,-83.6047,-81.0772,-79.2423,-77.8684,-76.4259
0.0624211,0.0110679,-84.9999,-83.6048,-81.0777,-79.2431,-77.8693,-76.4268
0.0624883,0.011079,-84.9999,-83.605,-81.0783,-79.244,-77.8702,-76.4277
0.0625555,0.0110902,-84.9999,-83.6051,-81.0788,-79.2448,-77.8712,-76.4286
0.0626227,0.0111014,-84.9999,-83.6053,-81.0793,-79.2456,-77.8721,-76.4295
0.0626899,0.0111126,-84.9999,-83.6054,-81.0798,-79.2464,-77.8729,-76.4303
0.0627571,0.0111238,-84.9999,-83.6056,-81.0803,-79.2471,-77.8738,-76.4312
0.0628242,0.011135,-84.9999,-83.6057,-81.0808,-79.2479,-77.8747,-76.432
0.0628914,0.0111462,-84.9999,-83.6059,-81.0812,-79.2486,-77.8755,-76.4328
0.0629586,0.0111573,-84.9999,-83.606,-81.0817,-79.2494,-77.8764,-76.4337
0.0630258,0.0111685,-84.9999,-83.6061,-81.0822,-79.2501,-77.8772,-76.4345
0.063093,0.0111797,-84.9999,-83.6062,-81.0826,-79.2508,-77.878,-76.4352
0.0631602,0.0111909,-84.9999,-83.6064,-81.0831,-79.2515,-77.8788,-76.436
0.0632273,0.0112021,-84.9999,-83.6079,-81.0927,-79.2766,-77.9222,-76.4966
0.0632945,0.0112133,-84.9999,-83.608,-81.0931,-79.2772,-77.923,-76.4974
0.0633617,0.0112245,-84.9999,-83.6081,-81.0935,-79.2779,-77.9237,-76.4981
0.0634289,0.0112356,-84.9999,-83.6082,-81.0939,-79.2785,-77.9245,-76.4988
0.0634961,0.0112468,-84.9999,-83.6083,-81.0943,-79.2792,-77.9252,-76.4996
0.0635632,0.011258,-84.9999,-83.6085,-81.0948,-79.2799,-77.926,-76.5004
0.0636304,0.0112692,-84.9999,-83.6086,-81.0952,-79.2805,-77.9268,-76.5013
0.0636976,0.0112804,-85,-83.6087,-81.0956,-79.2812,-77.9277,-76.5021
0.0637648,0.0112916,-85,-83.6088,-81.096,-79.2819,-77.9285,-76.503
0.063832,0.0113027,-85,-83.6089,-81.0965,-79.2826,-77.9294,-76.5039
0.0638992,0.0113139,-85,-83.6091,-81.0969,-79.2833,-77.9302,-76.5048
0.0639663,0.0113251,-85,-83.6092,-81.0973,-79.284,-77.9311,-76.5058
0.0640335,0.0113363,-85,-83.6093,-81.0977,-79.2848,-77.932,-76.5067
0.0641007,0.0113475,-85,-83.6094,-81.0982,-79.2855,-77.9329,-76.5077
0.0641679,0.0113587,-85,-83.6095,-81.0986,-79.2862,-77.9338,-76.5087
0.0642351,0.0113699,-85,-83.6096,-81.099,-79.2869,-77.9347,-76.5097
0.0643023,0.011381,-85,-83.6097,-81.0994,-79.2876,-77.9356,-76.5107
0.0643694,0.0113922,-85,-83.6099,-81.0998,-79.2884,-77.9365,-76.5117
0.0644366,0.0114034,-85,-83.61,-81.1002,-79.2891,-77.9375,-76.5127
0.0645038,0.0114146,-85,-83.6101,-81.1007,-79.2898,-77.9384,-76.5137
0.064571,0.0114258,-85,-83.6102,-81.1011,-79.2905,-77.9393,-76.5147
0.0646382,0.011437,-85,-83.6103,-81.1015,-79.2912,-77.9402,-76.5158
0.0647054,0.0114482,-85,-83.6104,-81.1019,-79.292,-77.9412,-76.5168
0.0647725,0.0114593,-85,-83.6105,-81.1023,-79.2927,-77.9421,-76.5178
0.0648397,0.0114705,-85,-83.6106,-81.1027,-79.2934,-77.943,-76.5189
0.0649069,0.0114817,-85,-83.6107,-81.103,-79.2941,-77.9439,-76.5199
0.0649741,0.0114929,-85,-83.6108,-81.1034,-79.2948,-77.9449,-76.521
0.0650413,0.0115041,-85,-83.6109,-81.1038,-79.2955,-77.9458,-76.522
0.0651084,0.0115153,-85,-83.611,-81.1042,-79.2962,-77.9467,-76.523
0.0651756,0.0115265,-85,-83.6111,-81.1046,-79.2968,-77.9476,-76.5241
0.0652428,0.0115376,-85,-83.6112,-81.1049,-79.2975,-77.9485,-76.5251
0.06531,0.0115488,-85,-83.6113,-81.1053,-79.2982,-77.9494,-76.5262
0.0653772,0.01156,-85,-83.6113,-81.1057,-79.2989,-77.9503,-76.5272
0.0654444,0.0115712,-85,-83.6114,-81.106,-79.2995,-77.9512,-76.5282
0.0655115,0.0115824,-85,-83.6115,-81.1063,-79.3002,-77.9521,-76.5292
0.0655787,0.0115936,-85,-83.6116,-81.1067,-79.3008,-77.9529,-76.5303
0.0656459,0.0116048,-85,-83.6117,-81.107,-79.3014,-77.9538,-76.5313
0.0657131,0.0116159,-85,-83.6118,-81.1074,-79.3021,-77.9547,-76.5323
0.0657803,0.0116271,-85,-83.6118,-81.1077,-79.3027,-77.9555,-76.5333
0.0658475,0.0116383,-85,-83.6119,-81.108,-79.3033,-77.9564,-76.5343
0.0659146,0.0116495,-85,-83.612,-81.1083,-79.3039,-77.9572,-76.5353
0.0659818,0.0116607,-85,-83.6121,-81.1086,-79.3045,-77.9581,-76.5363
0.066049,0.0116719,-85,-83.6121,-81.1089,-79.3051,-77.9589,-76.5372
0.0661162,0.0116831,-85,-83.6122,-81.1092,-79.3057,-77.9597,-76.5382
0.0661834,0.0116942,-85,-83.6123,-81.1095,-79.3063,-77.9605,-76.5392
0.0662506,0.0117054,-85,-83.6124,-81.1098,-79.3068,-77.9613,-76.5401
0.0663177,0.0117166,-85,-83.6124,-81.1101,-79.3074,-77.9621,-76.5411
0.0663849,0.0117278,-85,-83.6125,-81.1104,-79.3079,-77.9629,-76.542
0.0664521,0.011739,-85,-83.6125,-81.1107,-79.3085,-77.9636,-76.5429
0.0665193,0.0117502,-85,-83.6126,-81.1109,-79.309,-77.9644,-76.5438
0.0665865,0.0117613,-85,-83.6127,-81.1112,-79.3095,-77.9651,-76.5447
0.0666537,0.0117725,-85,-83.6127,-81.1115,-79.3101,-77.9659,-76.5456
0.0667208,0.0117837,-85,-83.6128,-81.1117,-79.3106,-77.9666,-76.5465
0.066788,0.0117949,-85,-83.6128,-81.112,-79.3111,-77.9673,-76.5474
0.0668552,0.0118061,-85,-83.6129,-81.1122,-79.3115,-77.968,-76.5482
0.0669224,0.0118173,-85,-83.6129,-81.1124,-79.312,-77.9687,-76.5491
0.0669896,0.0118285,-85,-83.613,-81.1127,-79.3125,-77.9694,-76.5499
0.0670568,0.0118396,-85,-83.613,-81.1129,-79.3129,-77.97,-76.5507
0.0671239,0.0118508,-85,-83.6131,-81.1131,-79.3134,-77.9707,-76.5515
0.0671911,0.011862,-85,-83.6131,-81.1133,-79.3138,-77.9714,-76.5523
0.0672583,0.0118732,-85,-83.6132,-81.1135,-79.3142,-77.972,-76.5531
0.0673255,0.0118844,-85,-83.6132,-81.1137,-79.3147,-77.9726,-76.5538
0.0673927,0.0118956,-85,-83.6132,-81.1139,-79.3151,-77.9732,-76.5546
0.0674599,0.0119068,-85,-83.6133,-81.1141,-79.3155,-77.9737,-76.5553
0.067527,0.0119179,-85,-83.6133,-81.1143,-79.3158,-77.9743,-76.556
0.0675942,0.0119291,-85,-83.6134,-81.1144,-79.3162,-77.9749,-76.5567
0.0676614,0.0119403,-85,-83.6134,-81.1146,-79.3165,-77.9754,-76.5573
0.0677286,0.0119515,-85,-83.6134,-81.1147,-79.3168,-77.9758,-76.5579
0.0677958,0.0119627,-85,-83.6134,-81.1149,-79.3172,-77.9763,-76.5585
0.0678629,0.0119739,-85,-83.6135,-81.115,-79.3174,-77.9767,-76.5591
0.0679301,0.0119851,-85,-83.6135,-81.1151,-79.3177,-77.9771,-76.5596
0.0679973,0.0119962,-85,-83.6135,-81.1152,-79.3179,-77.9776,-76.5602

